NGC 7789: An Open Cluster Case Study

We have obtained high-resolution spectra of 32 giants in the open cluster NGC 7789 using the Wisconsin-Indiana-Yale-NOAO Hydra spectrograph. We explore differences in atmospheric parameters and elemental abundances caused by the use of the linelist developed for the Gaia-ESO Survey (GES) compared to one based on Arcturus used in our previous work. [Fe/H] values decrease when using the GES linelist instead of the Arcturus-based linelist; these differences are probably driven by systematically lower (~ -0.1 dex) GES surface gravities. Using the GES linelist we determine abundances for 10 elements - Fe, Mg, Si, Ca, Ti, Na, Ni, Zr, Ba, and La. We find the cluster's average metallicity [Fe/H] = 0.03 +/- 0.07 dex, in good agreement with literature values, and a lower [Mg/Fe] abundance than has been reported before for this cluster (0.11 +/- 0.05 dex). We also find the neutron-capture element barium to be highly enhanced - [Ba/Fe] = +0.48 +/- 0.08 - and disparate from cluster measurements of neutron-capture elements La and Zr (-0.08 +/- 0.05 and 0.08 +/- 0.08, respectively). This is in accordance with recent discoveries of supersolar Ba enhancement in young clusters along with more modest enhancement of other neutron-capture elements formed in similar environments.

==> Table2.txt <==
==================================================================================================
Byte-by-byte Description of file: Table2.txt
--------------------------------------------------------------------------------------------------
   Bytes   Format Units   Label    Explanations
--------------------------------------------------------------------------------------------------
   1 - 5   I5     --      Star       Star ID
   7 - 13  F7.2   0.1nm   Wave       Wavelength in Angstroms
  15 - 18  F4.1   --      El         Ion code; atomic number.ionization
  20 - 24  F5.3   eV      ExPot      Excitation potential
  26 - 31  F6.3   [-]     log(gf)_G  ? Log of the oscillator strength from the GES linelist
  33 - 38  F6.3   [-]     log(gf)_A  ? Log of the oscillator strength from Arcturus-based linelist
  40 - 44  F5.1   10-13m  EW         Equivalent width in milli-Angstroms  
--------------------------------------------------------------------------------------------------
 2075 6154.22 11.0 2.102 -1.547 -1.620  86.0
 2075 6160.74 11.0 2.104 -1.246 -1.243 106.9
 2075 6318.71 12.0 5.108 -2.103         81.8
 2075 6319.24 12.0 5.108 -2.324 -2.249  53.3
 2075 6319.50 12.0 5.108 -2.803         37.3
 2075 6142.49 14.0 5.620        -1.634  52.4
 2075 6145.02 14.0 5.610        -1.512  58.6
 2075 6155.13 14.0 5.620        -0.792 105.7
 2075 6243.82 14.0 5.610        -1.379  81.9
 2075 6156.02 20.0 2.521 -2.521         46.5
 2075 6161.30 20.0 2.523 -1.266 -1.328 122.6
 2075 6166.44 20.0 2.521 -1.142 -1.195 118.9
 2075 6169.04 20.0 2.523 -0.797 -0.843 130.0
 2075 6169.56 20.0 2.526 -0.478        163.6
 2075 6091.17 22.0 2.267 -0.320 -0.460  54.6
 2075 6092.79 22.0 1.887 -1.380         28.2
 2075 6126.22 22.0 1.067 -1.368         75.0
 2075 6261.10 22.0 1.430 -0.530        113.8
 2075 6303.76 22.0 1.443 -1.580         40.3
 2075 6312.24 22.0 1.460 -1.550 -1.581  49.7
 2075 6336.10 22.0 1.443 -1.690 -1.777  43.5
 2075 6079.01 26.0 4.652 -1.020         81.6
 2075 6093.64 26.0 4.607 -1.400 -1.478  62.7
 2075 6096.66 26.0 3.984 -1.830 -1.917  79.5
 2075 6105.13 26.0 4.548        -1.994  43.3
 2075 6120.25 26.0 0.915 -5.970 -6.080  45.4
 2075 6127.91 26.0 4.143 -1.399         86.1
 2075 6151.62 26.0 2.176 -3.295 -3.303 103.9
 2075 6157.73 26.0 4.076 -1.160 -1.094 115.7
 2075 6165.36 26.0 4.143 -1.473 -1.602  92.5
 2075 6173.33 26.0 2.223 -2.880 -2.842 127.4
 2075 6180.20 26.0 2.727 -2.591 -2.771 127.6
 2075 6187.99 26.0 3.943 -1.620         79.1
 2075 6200.31 26.0 2.609 -2.433 -2.362 123.6
 2075 6213.43 26.0 2.223 -2.481        145.5
 2075 6219.28 26.0 2.198 -2.432        151.3
 2075 6226.73 26.0 3.883 -2.120         75.3
 2075 6229.23 26.0 2.845 -2.805 -3.069 103.9
 2075 6232.64 26.0 3.654 -1.223 -1.309 131.1
 2075 6240.65 26.0 2.223 -3.230        113.1
 2075 6246.32 26.0 3.602 -0.779 -0.936 163.0
 2075 6254.26 26.0 2.279 -2.439        165.6
 2075 6265.13 26.0 2.176 -2.550        140.1
 2075 6270.22 26.0 2.858 -2.470 -2.666 106.6
 2075 6271.28 26.0 3.332 -2.703         68.1
 2075 6297.79 26.0 2.223 -2.737        133.5
 2075 6315.81 26.0 4.076 -1.610         88.2
 2075 6322.69 26.0 2.588 -2.430 -2.310 136.1
 2075 6335.33 26.0 2.198 -2.177        157.8
 2075 6336.82 26.0 3.686 -0.856 -0.922 145.6
 2075 6353.84 26.0 0.915 -6.477         19.4
 2075 6358.70 26.0 0.859 -4.468        143.8
 2075 6084.11 26.1 3.199 -3.881 -3.864  62.0
 2075 6113.32 26.1 3.221 -4.230         49.6
 2075 6149.26 26.1 3.889 -2.841 -2.741  62.4
 2075 6238.39 26.1 3.889 -2.600         69.0
 2075 6247.56 26.1 3.892 -2.435 -2.489  70.6
 2075 6369.46 26.1 2.891 -4.110 -4.258  49.1
 2075 6108.10 28.0 1.676 -2.440        124.5
 2075 6128.96 28.0 1.676 -3.320         81.9
 2075 6176.80 28.0 4.088 -0.260 -0.194  97.6
 2075 6204.60 28.0 4.088 -1.100 -1.074  49.7
 2075 6223.98 28.0 4.105 -0.910 -0.981  66.8
 2075 6230.09 28.0 4.105 -1.260         52.2
 2075 6327.59 28.0 1.676 -3.150         96.0
 2075 6127.47 40.0 0.154 -1.060 -1.180  19.4
 2075 6134.58 40.0 0.000 -1.280 -1.426  18.5
 2075 6143.25 40.0 0.071 -1.100 -1.252  24.7
 2427 6154.22 11.0 2.102 -1.547 -1.620 100.8
 2427 6318.71 12.0 5.108 -2.103         88.9
 2427 6319.24 12.0 5.108 -2.324 -2.249  65.4
 2427 6319.50 12.0 5.108 -2.803         45.7
 2427 6142.49 14.0 5.620        -1.634  71.4
 2427 6145.02 14.0 5.610        -1.512  70.1
 2427 6155.13 14.0 5.620        -0.792 105.8
 2427 6243.82 14.0 5.610        -1.379  77.4
 2427 6156.02 20.0 2.521 -2.521         49.5
 2427 6166.44 20.0 2.521 -1.142 -1.195 131.4
 2427 6169.04 20.0 2.523 -0.797 -0.843 148.1
 2427 6064.63 22.0 1.046 -1.888 -1.884  90.4
 2427 6091.17 22.0 2.267 -0.320 -0.460  72.8
 2427 6092.79 22.0 1.887 -1.380         50.9
 2427 6126.22 22.0 1.067 -1.368        109.0
 2427 6261.10 22.0 1.430 -0.530        137.7
 2427 6303.76 22.0 1.443 -1.580         71.4
 2427 6312.24 22.0 1.460 -1.550 -1.581  59.5
 2427 6336.10 22.0 1.443 -1.690 -1.777  59.7
 2427 6056.01 26.0 4.733 -0.460 -0.544 115.7
 2427 6079.01 26.0 4.652 -1.020         89.5
 2427 6093.64 26.0 4.607 -1.400 -1.478  79.8
 2427 6096.66 26.0 3.984 -1.830 -1.917 102.3
 2427 6105.13 26.0 4.548        -1.994  48.5
 2427 6120.25 26.0 0.915 -5.970 -6.080  74.1
 2427 6127.91 26.0 4.143 -1.399         96.5
 2427 6151.62 26.0 2.176 -3.295 -3.303 119.3
 2427 6157.73 26.0 4.076 -1.160 -1.094 123.6
 2427 6165.36 26.0 4.143 -1.473 -1.602  87.0
 2427 6173.33 26.0 2.223 -2.880 -2.842 145.8
 2427 6180.20 26.0 2.727 -2.591 -2.771 126.9
 2427 6187.99 26.0 3.943 -1.620         92.8
 2427 6200.31 26.0 2.609 -2.433 -2.362 132.7
 2427 6213.43 26.0 2.223 -2.481        154.7
 2427 6226.73 26.0 3.883 -2.120         86.2
 2427 6229.23 26.0 2.845 -2.805 -3.069  99.7
 2427 6232.64 26.0 3.654 -1.223 -1.309 139.9
 2427 6240.65 26.0 2.223 -3.230        113.3
 2427 6270.22 26.0 2.858 -2.470 -2.666 126.5
 2427 6271.28 26.0 3.332 -2.703         67.7
 2427 6297.79 26.0 2.223 -2.737        148.0
 2427 6315.81 26.0 4.076 -1.610         85.8
 2427 6322.69 26.0 2.588 -2.430 -2.310 143.3
 2427 6353.84 26.0 0.915 -6.477         41.8
 2427 6355.03 26.0 2.845 -2.340 -1.761 151.2
 2427 6358.70 26.0 0.859 -4.468        155.5
 2427 6084.11 26.1 3.199 -3.881 -3.864  51.5
 2427 6113.32 26.1 3.221 -4.230         42.6
 2427 6149.26 26.1 3.889 -2.841 -2.741  52.1
 2427 6238.39 26.1 3.889 -2.600         63.5
 2427 6247.56 26.1 3.892 -2.435 -2.489  81.4
 2427 6369.46 26.1 2.891 -4.110 -4.258  36.9
 2427 6108.10 28.0 1.676 -2.440        155.9
 2427 6128.96 28.0 1.676 -3.320        110.3
 2427 6176.80 28.0 4.088 -0.260 -0.194  96.1
 2427 6204.60 28.0 4.088 -1.100 -1.074  66.4
 2427 6223.98 28.0 4.105 -0.910 -0.981  60.5
 2427 6230.09 28.0 4.105 -1.260         71.5
 2427 6327.59 28.0 1.676 -3.150        118.4
 2427 6134.58 40.0 0.000 -1.280 -1.426  39.4
 2427 6143.25 40.0 0.071 -1.100 -1.252  45.3
 3798 6154.22 11.0 2.102 -1.547 -1.620 104.3
 3798 6160.74 11.0 2.104 -1.246 -1.243 126.0
 3798 6318.71 12.0 5.108 -2.103         81.5
 3798 6319.24 12.0 5.108 -2.324 -2.249  68.6
 3798 6319.50 12.0 5.108 -2.803         41.7
 3798 6142.49 14.0 5.620        -1.634  43.3
 3798 6145.02 14.0 5.610        -1.512  42.4
 3798 6155.13 14.0 5.620        -0.792  94.0
 3798 6243.82 14.0 5.610        -1.379  69.7
 3798 6156.02 20.0 2.521 -2.521         67.9
 3798 6166.44 20.0 2.521 -1.142 -1.195 137.6
 3798 6169.04 20.0 2.523 -0.797 -0.843 158.8
 3798 6064.63 22.0 1.046 -1.888 -1.884 100.9
 3798 6091.17 22.0 2.267 -0.320 -0.460  90.5
 3798 6092.79 22.0 1.887 -1.380         66.0
 3798 6126.22 22.0 1.067 -1.368        134.3
 3798 6258.10 22.0 1.443 -0.390        152.9
 3798 6303.76 22.0 1.443 -1.580         95.7
 3798 6312.24 22.0 1.460 -1.550 -1.581  96.6
 3798 6336.10 22.0 1.443 -1.690 -1.777  94.0
 3798 6056.01 26.0 4.733 -0.460 -0.544 104.1
 3798 6079.01 26.0 4.652 -1.020         87.8
 3798 6093.64 26.0 4.607 -1.400 -1.478  68.4
 3798 6094.37 26.0 4.652 -1.840 -1.717  50.3
 3798 6094.37 26.0 4.652 -1.840 -1.717  54.2
 3798 6096.66 26.0 3.984 -1.830 -1.917  81.1
 3798 6105.13 26.0 4.548        -1.994  43.9
 3798 6120.25 26.0 0.915 -5.970 -6.080  83.3
 3798 6127.91 26.0 4.143 -1.399        104.6
 3798 6151.62 26.0 2.176 -3.295 -3.303 121.6
 3798 6157.73 26.0 4.076 -1.160 -1.094 134.4
 3798 6165.36 26.0 4.143 -1.473 -1.602  91.9
 3798 6173.33 26.0 2.223 -2.880 -2.842 160.1
 3798 6180.20 26.0 2.727 -2.591 -2.771 140.8
 3798 6187.99 26.0 3.943 -1.620         98.2
 3798 6200.31 26.0 2.609 -2.433 -2.362 154.6
 3798 6213.43 26.0 2.223 -2.481        167.4
 3798 6226.73 26.0 3.883 -2.120         75.4
 3798 6229.23 26.0 2.845 -2.805 -3.069 108.9
 3798 6232.64 26.0 3.654 -1.223 -1.309 147.5
 3798 6240.65 26.0 2.223 -3.230        137.0
 3798 6246.32 26.0 3.602 -0.779 -0.936 157.8
 3798 6270.22 26.0 2.858 -2.470 -2.666 123.3
 3798 6271.28 26.0 3.332 -2.703         84.3
 3798 6311.50 26.0 2.831 -3.141        119.6
 3798 6315.81 26.0 4.076 -1.610         94.5
 3798 6322.69 26.0 2.588 -2.430 -2.310 167.4
 3798 6336.82 26.0 3.686 -0.856 -0.922 160.4
 3798 6353.84 26.0 0.915 -6.477         56.3
 3798 6084.11 26.1 3.199 -3.881 -3.864  47.9
 3798 6113.32 26.1 3.221 -4.230         30.7
 3798 6149.26 26.1 3.889 -2.841 -2.741  45.4
 3798 6238.39 26.1 3.889 -2.600         66.3
 3798 6247.56 26.1 3.892 -2.435 -2.489  50.3
 3798 6369.46 26.1 2.891 -4.110 -4.258  32.6
 3798 6108.10 28.0 1.676 -2.440        142.1
 3798 6128.96 28.0 1.676 -3.320        112.8
 3798 6176.80 28.0 4.088 -0.260 -0.194 102.4
 3798 6204.60 28.0 4.088 -1.100 -1.074  64.3
 3798 6223.98 28.0 4.105 -0.910 -0.981  69.1
 3798 6230.09 28.0 4.105 -1.260         49.1
 3798 6327.59 28.0 1.676 -3.150        126.0
 3798 6127.47 40.0 0.154 -1.060 -1.180  71.1
 3798 6134.58 40.0 0.000 -1.280 -1.426  68.0
 3798 6140.53 40.0 0.519 -1.410         19.7
 3798 6143.25 40.0 0.071 -1.100 -1.252  77.2
 3835 6154.22 11.0 2.102 -1.547 -1.620  79.3
 3835 6160.74 11.0 2.104 -1.246 -1.243 107.7
 3835 6318.71 12.0 5.108 -2.103         81.4
 3835 6319.24 12.0 5.108 -2.324 -2.249  57.5
 3835 6319.50 12.0 5.108 -2.803         29.6
 3835 6142.49 14.0 5.620        -1.634  54.1
 3835 6145.02 14.0 5.610        -1.512  56.7
 3835 6155.13 14.0 5.620        -0.792  96.0
 3835 6243.82 14.0 5.610        -1.379  59.0
 3835 6161.30 20.0 2.523 -1.266 -1.328 107.9
 3835 6166.44 20.0 2.521 -1.142 -1.195 108.4
 3835 6169.04 20.0 2.523 -0.797 -0.843 123.9
 3835 6169.56 20.0 2.526 -0.478        156.2
 3835 6064.63 22.0 1.046 -1.888 -1.884  63.2
 3835 6091.17 22.0 2.267 -0.320 -0.460  58.6
 3835 6092.79 22.0 1.887 -1.380         29.2
 3835 6126.22 22.0 1.067 -1.368         87.7
 3835 6258.10 22.0 1.443 -0.390        119.4
 3835 6261.10 22.0 1.430 -0.530        113.5
 3835 6303.76 22.0 1.443 -1.580         62.9
 3835 6312.24 22.0 1.460 -1.550 -1.581  46.7
 3835 6336.10 22.0 1.443 -1.690 -1.777  53.5
 3835 6056.01 26.0 4.733 -0.460 -0.544 104.8
 3835 6079.01 26.0 4.652 -1.020         84.3
 3835 6093.64 26.0 4.607 -1.400 -1.478  60.4
 3835 6094.37 26.0 4.652 -1.840 -1.717  36.6
 3835 6096.66 26.0 3.984 -1.830 -1.917  63.1
 3835 6105.13 26.0 4.548        -1.994  30.0
 3835 6120.25 26.0 0.915 -5.970 -6.080  45.5
 3835 6127.91 26.0 4.143 -1.399         93.8
 3835 6151.62 26.0 2.176 -3.295 -3.303  99.3
 3835 6157.73 26.0 4.076 -1.160 -1.094 111.5
 3835 6165.36 26.0 4.143 -1.473 -1.602  81.5
 3835 6173.33 26.0 2.223 -2.880 -2.842 122.9
 3835 6180.20 26.0 2.727 -2.591 -2.771 119.7
 3835 6187.99 26.0 3.943 -1.620         82.0
 3835 6200.31 26.0 2.609 -2.433 -2.362 121.2
 3835 6213.43 26.0 2.223 -2.481        134.9
 3835 6219.28 26.0 2.198 -2.432        139.1
 3835 6226.73 26.0 3.883 -2.120         60.5
 3835 6229.23 26.0 2.845 -2.805 -3.069  92.7
 3835 6232.64 26.0 3.654 -1.223 -1.309 125.8
 3835 6240.65 26.0 2.223 -3.230        108.8
 3835 6246.32 26.0 3.602 -0.779 -0.936 152.3
 3835 6254.26 26.0 2.279 -2.439        155.5
 3835 6265.13 26.0 2.176 -2.550        151.0
 3835 6270.22 26.0 2.858 -2.470 -2.666 118.3
 3835 6271.28 26.0 3.332 -2.703         87.0
 3835 6297.79 26.0 2.223 -2.737        156.5
 3835 6301.50 26.0 3.654 -0.718 -0.793 154.2
 3835 6311.50 26.0 2.831 -3.141         88.8
 3835 6315.81 26.0 4.076 -1.610         69.8
 3835 6322.69 26.0 2.588 -2.430 -2.310 129.9
 3835 6335.33 26.0 2.198 -2.177        154.5
 3835 6336.82 26.0 3.686 -0.856 -0.922 143.3
 3835 6353.84 26.0 0.915 -6.477         20.6
 3835 6358.70 26.0 0.859 -4.468        139.5
 3835 6084.11 26.1 3.199 -3.881 -3.864  51.8
 3835 6113.32 26.1 3.221 -4.230         28.3
 3835 6149.26 26.1 3.889 -2.841 -2.741  57.1
 3835 6247.56 26.1 3.892 -2.435 -2.489  73.1
 3835 6369.46 26.1 2.891 -4.110 -4.258  38.2
 3835 6108.10 28.0 1.676 -2.440        123.1
 3835 6128.96 28.0 1.676 -3.320         93.7
 3835 6176.80 28.0 4.088 -0.260 -0.194  95.0
 3835 6204.60 28.0 4.088 -1.100 -1.074  56.8
 3835 6223.98 28.0 4.105 -0.910 -0.981  61.7
 3835 6230.09 28.0 4.105 -1.260         51.5
 3835 6327.59 28.0 1.676 -3.150        100.0
 3835 6127.47 40.0 0.154 -1.060 -1.180  24.4
 3835 6134.58 40.0 0.000 -1.280 -1.426  27.3
 3835 6143.25 40.0 0.071 -1.100 -1.252  29.6
 4593 6154.22 11.0 2.102 -1.547 -1.620  93.2
 4593 6160.74 11.0 2.104 -1.246 -1.243 116.2
 4593 6318.71 12.0 5.108 -2.103         86.6
 4593 6319.24 12.0 5.108 -2.324 -2.249  70.5
 4593 6319.50 12.0 5.108 -2.803         33.3
 4593 6142.49 14.0 5.620        -1.634  53.4
 4593 6145.02 14.0 5.610        -1.512  56.3
 4593 6155.13 14.0 5.620        -0.792 107.9
 4593 6243.82 14.0 5.610        -1.379  75.2
 4593 6156.02 20.0 2.521 -2.521         42.3
 4593 6166.44 20.0 2.521 -1.142 -1.195 104.3
 4593 6169.04 20.0 2.523 -0.797 -0.843 128.4
 4593 6169.56 20.0 2.526 -0.478        163.3
 4593 6064.63 22.0 1.046 -1.888 -1.884  59.1
 4593 6091.17 22.0 2.267 -0.320 -0.460  60.2
 4593 6126.22 22.0 1.067 -1.368         87.8
 4593 6261.10 22.0 1.430 -0.530        113.6
 4593 6303.76 22.0 1.443 -1.580         46.7
 4593 6312.24 22.0 1.460 -1.550 -1.581  52.6
 4593 6336.10 22.0 1.443 -1.690 -1.777  45.4
 4593 6056.01 26.0 4.733 -0.460 -0.544 106.1
 4593 6079.01 26.0 4.652 -1.020         78.4
 4593 6093.64 26.0 4.607 -1.400 -1.478  62.8
 4593 6094.37 26.0 4.652 -1.840 -1.717  45.9
 4593 6105.13 26.0 4.548        -1.994  43.6
 4593 6120.25 26.0 0.915 -5.970 -6.080  59.0
 4593 6127.91 26.0 4.143 -1.399         94.2
 4593 6151.62 26.0 2.176 -3.295 -3.303 106.1
 4593 6157.73 26.0 4.076 -1.160 -1.094 112.2
 4593 6165.36 26.0 4.143 -1.473 -1.602  83.1
 4593 6173.33 26.0 2.223 -2.880 -2.842 133.2
 4593 6180.20 26.0 2.727 -2.591 -2.771 124.8
 4593 6187.99 26.0 3.943 -1.620         85.6
 4593 6200.31 26.0 2.609 -2.433 -2.362 133.4
 4593 6213.43 26.0 2.223 -2.481        147.4
 4593 6219.28 26.0 2.198 -2.432        150.9
 4593 6226.73 26.0 3.883 -2.120         73.7
 4593 6229.23 26.0 2.845 -2.805 -3.069  97.1
 4593 6232.64 26.0 3.654 -1.223 -1.309 129.2
 4593 6240.65 26.0 2.223 -3.230        116.1
 4593 6265.13 26.0 2.176 -2.550        156.4
 4593 6270.22 26.0 2.858 -2.470 -2.666 129.2
 4593 6271.28 26.0 3.332 -2.703         74.7
 4593 6297.79 26.0 2.223 -2.737        145.2
 4593 6311.50 26.0 2.831 -3.141         96.4
 4593 6315.81 26.0 4.076 -1.610         88.3
 4593 6322.69 26.0 2.588 -2.430 -2.310 147.9
 4593 6336.82 26.0 3.686 -0.856 -0.922 154.9
 4593 6353.84 26.0 0.915 -6.477         38.6
 4593 6358.70 26.0 0.859 -4.468        146.2
 4593 6084.11 26.1 3.199 -3.881 -3.864  45.7
 4593 6113.32 26.1 3.221 -4.230         25.3
 4593 6149.26 26.1 3.889 -2.841 -2.741  57.9
 4593 6238.39 26.1 3.889 -2.600         72.8
 4593 6247.56 26.1 3.892 -2.435 -2.489  71.5
 4593 6369.46 26.1 2.891 -4.110 -4.258  49.7
 4593 6108.10 28.0 1.676 -2.440        134.3
 4593 6128.96 28.0 1.676 -3.320         91.2
 4593 6176.80 28.0 4.088 -0.260 -0.194  96.3
 4593 6204.60 28.0 4.088 -1.100 -1.074  65.8
 4593 6223.98 28.0 4.105 -0.910 -0.981  66.7
 4593 6230.09 28.0 4.105 -1.260         52.5
 4593 6327.59 28.0 1.676 -3.150        104.5
 4593 6127.47 40.0 0.154 -1.060 -1.180  49.2
 4593 6134.58 40.0 0.000 -1.280 -1.426  34.1
 4593 6140.53 40.0 0.519 -1.410         11.8
 4593 6143.25 40.0 0.071 -1.100 -1.252  35.3
 4751 6154.22 11.0 2.102 -1.547 -1.620  93.7
 4751 6160.74 11.0 2.104 -1.246 -1.243 110.7
 4751 6318.71 12.0 5.108 -2.103         88.1
 4751 6319.24 12.0 5.108 -2.324 -2.249  65.9
 4751 6319.50 12.0 5.108 -2.803         35.7
 4751 6142.49 14.0 5.620        -1.634  56.2
 4751 6155.13 14.0 5.620        -0.792 106.0
 4751 6156.02 20.0 2.521 -2.521         35.6
 4751 6161.30 20.0 2.523 -1.266 -1.328 119.2
 4751 6166.44 20.0 2.521 -1.142 -1.195 118.0
 4751 6169.04 20.0 2.523 -0.797 -0.843 136.0
 4751 6169.56 20.0 2.526 -0.478        166.5
 4751 6064.63 22.0 1.046 -1.888 -1.884  38.8
 4751 6091.17 22.0 2.267 -0.320 -0.460  59.6
 4751 6092.79 22.0 1.887 -1.380         31.9
 4751 6126.22 22.0 1.067 -1.368         82.7
 4751 6258.10 22.0 1.443 -0.390        115.0
 4751 6261.10 22.0 1.430 -0.530        122.8
 4751 6303.76 22.0 1.443 -1.580         49.3
 4751 6312.24 22.0 1.460 -1.550 -1.581  58.3
 4751 6336.10 22.0 1.443 -1.690 -1.777  43.9
 4751 6079.01 26.0 4.652 -1.020         79.3
 4751 6093.64 26.0 4.607 -1.400 -1.478  46.6
 4751 6094.37 26.0 4.652 -1.840 -1.717  55.2
 4751 6096.66 26.0 3.984 -1.830 -1.917  85.4
 4751 6105.13 26.0 4.548        -1.994  38.4
 4751 6120.25 26.0 0.915 -5.970 -6.080  43.0
 4751 6151.62 26.0 2.176 -3.295 -3.303 116.0
 4751 6165.36 26.0 4.143 -1.473 -1.602  95.7
 4751 6173.33 26.0 2.223 -2.880 -2.842 146.0
 4751 6187.99 26.0 3.943 -1.620         87.3
 4751 6200.31 26.0 2.609 -2.433 -2.362 138.5
 4751 6213.43 26.0 2.223 -2.481        154.7
 4751 6219.28 26.0 2.198 -2.432        156.2
 4751 6226.73 26.0 3.883 -2.120         76.3
 4751 6229.23 26.0 2.845 -2.805 -3.069 101.3
 4751 6232.64 26.0 3.654 -1.223 -1.309 136.0
 4751 6240.65 26.0 2.223 -3.230        114.5
 4751 6246.32 26.0 3.602 -0.779 -0.936 162.1
 4751 6265.13 26.0 2.176 -2.550        163.0
 4751 6270.22 26.0 2.858 -2.470 -2.666 130.2
 4751 6271.28 26.0 3.332 -2.703         85.1
 4751 6297.79 26.0 2.223 -2.737        137.7
 4751 6315.81 26.0 4.076 -1.610         85.5
 4751 6322.69 26.0 2.588 -2.430 -2.310 138.9
 4751 6336.82 26.0 3.686 -0.856 -0.922 146.0
 4751 6353.84 26.0 0.915 -6.477         23.1
 4751 6358.70 26.0 0.859 -4.468        155.9
 4751 6084.11 26.1 3.199 -3.881 -3.864  57.3
 4751 6113.32 26.1 3.221 -4.230         35.8
 4751 6149.26 26.1 3.889 -2.841 -2.741  66.7
 4751 6238.39 26.1 3.889 -2.600         92.0
 4751 6247.56 26.1 3.892 -2.435 -2.489  79.4
 4751 6369.46 26.1 2.891 -4.110 -4.258  50.5
 4751 6108.10 28.0 1.676 -2.440        131.2
 4751 6128.96 28.0 1.676 -3.320         93.5
 4751 6176.80 28.0 4.088 -0.260 -0.194 116.0
 4751 6204.60 28.0 4.088 -1.100 -1.074  58.8
 4751 6223.98 28.0 4.105 -0.910 -0.981  61.3
 4751 6230.09 28.0 4.105 -1.260         56.6
 4751 6327.59 28.0 1.676 -3.150        106.6
 4751 6127.47 40.0 0.154 -1.060 -1.180  26.0
 4751 6134.58 40.0 0.000 -1.280 -1.426  32.8
 4751 6143.25 40.0 0.071 -1.100 -1.252  31.6
 5237 6154.22 11.0 2.102 -1.547 -1.620  82.3
 5237 6160.74 11.0 2.104 -1.246 -1.243 101.3
 5237 6318.71 12.0 5.108 -2.103         73.9
 5237 6319.24 12.0 5.108 -2.324 -2.249  52.2
 5237 6319.50 12.0 5.108 -2.803         30.4
 5237 6142.49 14.0 5.620        -1.634  55.2
 5237 6145.02 14.0 5.610        -1.512  52.4
 5237 6155.13 14.0 5.620        -0.792  98.6
 5237 6243.82 14.0 5.610        -1.379  62.2
 5237 6102.72 20.0 1.879 -0.793        161.7
 5237 6156.02 20.0 2.521 -2.521         37.0
 5237 6161.30 20.0 2.523 -1.266 -1.328 107.8
 5237 6166.44 20.0 2.521 -1.142 -1.195 102.5
 5237 6169.04 20.0 2.523 -0.797 -0.843 112.4
 5237 6169.56 20.0 2.526 -0.478        141.9
 5237 6064.63 22.0 1.046 -1.888 -1.884  48.0
 5237 6091.17 22.0 2.267 -0.320 -0.460  48.4
 5237 6092.79 22.0 1.887 -1.380         21.3
 5237 6126.22 22.0 1.067 -1.368         70.7
 5237 6258.10 22.0 1.443 -0.390        100.0
 5237 6261.10 22.0 1.430 -0.530        106.5
 5237 6312.24 22.0 1.460 -1.550 -1.581  47.6
 5237 6336.10 22.0 1.443 -1.690 -1.777  46.2
 5237 6079.01 26.0 4.652 -1.020         67.3
 5237 6093.64 26.0 4.607 -1.400 -1.478  52.5
 5237 6094.37 26.0 4.652 -1.840 -1.717  36.7
 5237 6096.66 26.0 3.984 -1.830 -1.917  68.4
 5237 6105.13 26.0 4.548        -1.994  38.0
 5237 6120.25 26.0 0.915 -5.970 -6.080  36.7
 5237 6151.62 26.0 2.176 -3.295 -3.303  90.5
 5237 6157.73 26.0 4.076 -1.160 -1.094 100.6
 5237 6165.36 26.0 4.143 -1.473 -1.602  67.5
 5237 6173.33 26.0 2.223 -2.880 -2.842 114.3
 5237 6180.20 26.0 2.727 -2.591 -2.771 106.2
 5237 6187.99 26.0 3.943 -1.620         74.9
 5237 6200.31 26.0 2.609 -2.433 -2.362 115.6
 5237 6213.43 26.0 2.223 -2.481        127.2
 5237 6219.28 26.0 2.198 -2.432        136.1
 5237 6226.73 26.0 3.883 -2.120         60.2
 5237 6229.23 26.0 2.845 -2.805 -3.069  81.7
 5237 6232.64 26.0 3.654 -1.223 -1.309 115.1
 5237 6240.65 26.0 2.223 -3.230        106.7
 5237 6246.32 26.0 3.602 -0.779 -0.936 143.5
 5237 6254.26 26.0 2.279 -2.439        162.3
 5237 6265.13 26.0 2.176 -2.550        140.7
 5237 6270.22 26.0 2.858 -2.470 -2.666 105.4
 5237 6271.28 26.0 3.332 -2.703         68.3
 5237 6301.50 26.0 3.654 -0.718 -0.793 142.3
 5237 6311.50 26.0 2.831 -3.141         87.4
 5237 6315.81 26.0 4.076 -1.610         76.5
 5237 6322.69 26.0 2.588 -2.430 -2.310 125.5
 5237 6335.33 26.0 2.198 -2.177        147.3
 5237 6336.82 26.0 3.686 -0.856 -0.922 138.9
 5237 6353.84 26.0 0.915 -6.477         25.2
 5237 6358.70 26.0 0.859 -4.468        133.0
 5237 6084.11 26.1 3.199 -3.881 -3.864  42.2
 5237 6113.32 26.1 3.221 -4.230         27.4
 5237 6149.26 26.1 3.889 -2.841 -2.741  67.2
 5237 6238.39 26.1 3.889 -2.600         71.4
 5237 6247.56 26.1 3.892 -2.435 -2.489  84.4
 5237 6369.46 26.1 2.891 -4.110 -4.258  44.2
 5237 6108.10 28.0 1.676 -2.440        115.0
 5237 6128.96 28.0 1.676 -3.320         80.3
 5237 6176.80 28.0 4.088 -0.260 -0.194  84.6
 5237 6204.60 28.0 4.088 -1.100 -1.074  57.4
 5237 6223.98 28.0 4.105 -0.910 -0.981  48.2
 5237 6230.09 28.0 4.105 -1.260         43.3
 5237 6327.59 28.0 1.676 -3.150         93.2
 5237 6378.24 28.0 4.154 -0.830         52.1
 5237 6127.47 40.0 0.154 -1.060 -1.180  15.3
 5237 6134.58 40.0 0.000 -1.280 -1.426  25.2
 5237 6143.25 40.0 0.071 -1.100 -1.252  28.6
 5594 6154.22 11.0 2.102 -1.547 -1.620  76.6
 5594 6160.74 11.0 2.104 -1.246 -1.243  92.8
 5594 6318.71 12.0 5.108 -2.103         77.1
 5594 6319.24 12.0 5.108 -2.324 -2.249  50.6
 5594 6319.50 12.0 5.108 -2.803         27.9
 5594 6142.49 14.0 5.620        -1.634  51.6
 5594 6145.02 14.0 5.610        -1.512  46.9
 5594 6155.13 14.0 5.620        -0.792  85.9
 5594 6243.82 14.0 5.610        -1.379  67.9
 5594 6102.72 20.0 1.879 -0.793        158.5
 5594 6156.02 20.0 2.521 -2.521         28.8
 5594 6166.44 20.0 2.521 -1.142 -1.195  95.4
 5594 6169.04 20.0 2.523 -0.797 -0.843 110.6
 5594 6169.56 20.0 2.526 -0.478        137.5
 5594 6064.63 22.0 1.046 -1.888 -1.884  45.1
 5594 6091.17 22.0 2.267 -0.320 -0.460  55.1
 5594 6092.79 22.0 1.887 -1.380         21.3
 5594 6126.22 22.0 1.067 -1.368         69.4
 5594 6258.10 22.0 1.443 -0.390         95.7
 5594 6261.10 22.0 1.430 -0.530         98.4
 5594 6303.76 22.0 1.443 -1.580         41.2
 5594 6312.24 22.0 1.460 -1.550 -1.581  48.6
 5594 6336.10 22.0 1.443 -1.690 -1.777  46.8
 5594 6079.01 26.0 4.652 -1.020         65.0
 5594 6093.64 26.0 4.607 -1.400 -1.478  48.6
 5594 6094.37 26.0 4.652 -1.840 -1.717  33.2
 5594 6096.66 26.0 3.984 -1.830 -1.917  55.9
 5594 6105.13 26.0 4.548        -1.994  33.6
 5594 6120.25 26.0 0.915 -5.970 -6.080  37.4
 5594 6127.91 26.0 4.143 -1.399         81.2
 5594 6151.62 26.0 2.176 -3.295 -3.303  84.3
 5594 6157.73 26.0 4.076 -1.160 -1.094 101.1
 5594 6165.36 26.0 4.143 -1.473 -1.602  70.5
 5594 6173.33 26.0 2.223 -2.880 -2.842 110.1
 5594 6213.43 26.0 2.223 -2.481        122.7
 5594 6219.28 26.0 2.198 -2.432        131.4
 5594 6226.73 26.0 3.883 -2.120         57.0
 5594 6229.23 26.0 2.845 -2.805 -3.069  86.3
 5594 6232.64 26.0 3.654 -1.223 -1.309 113.8
 5594 6240.65 26.0 2.223 -3.230        103.5
 5594 6246.32 26.0 3.602 -0.779 -0.936 143.2
 5594 6254.26 26.0 2.279 -2.439        146.0
 5594 6265.13 26.0 2.176 -2.550        124.8
 5594 6271.28 26.0 3.332 -2.703         69.0
 5594 6297.79 26.0 2.223 -2.737        118.8
 5594 6301.50 26.0 3.654 -0.718 -0.793 127.6
 5594 6315.81 26.0 4.076 -1.610         68.5
 5594 6322.69 26.0 2.588 -2.430 -2.310 121.5
 5594 6335.33 26.0 2.198 -2.177        147.2
 5594 6336.82 26.0 3.686 -0.856 -0.922 128.5
 5594 6358.70 26.0 0.859 -4.468        126.7
 5594 6084.11 26.1 3.199 -3.881 -3.864  47.8
 5594 6113.32 26.1 3.221 -4.230         30.1
 5594 6149.26 26.1 3.889 -2.841 -2.741  50.5
 5594 6238.39 26.1 3.889 -2.600         59.9
 5594 6247.56 26.1 3.892 -2.435 -2.489  76.7
 5594 6369.46 26.1 2.891 -4.110 -4.258  41.0
 5594 6108.10 28.0 1.676 -2.440        111.6
 5594 6128.96 28.0 1.676 -3.320         75.6
 5594 6176.80 28.0 4.088 -0.260 -0.194  89.1
 5594 6204.60 28.0 4.088 -1.100 -1.074  53.4
 5594 6223.98 28.0 4.105 -0.910 -0.981  51.6
 5594 6230.09 28.0 4.105 -1.260         50.4
 5594 6327.59 28.0 1.676 -3.150         91.0
 5594 6127.47 40.0 0.154 -1.060 -1.180  21.5
 5594 6134.58 40.0 0.000 -1.280 -1.426  21.4
 5594 6143.25 40.0 0.071 -1.100 -1.252  21.4
 5837 6154.22 11.0 2.102 -1.547 -1.620 110.1
 5837 6160.74 11.0 2.104 -1.246 -1.243 127.5
 5837 6318.71 12.0 5.108 -2.103         92.5
 5837 6319.24 12.0 5.108 -2.324 -2.249  64.9
 5837 6319.50 12.0 5.108 -2.803         43.1
 5837 6142.49 14.0 5.620        -1.634  51.8
 5837 6145.02 14.0 5.610        -1.512  52.1
 5837 6155.13 14.0 5.620        -0.792 100.4
 5837 6243.82 14.0 5.610        -1.379  65.1
 5837 6156.02 20.0 2.521 -2.521         51.9
 5837 6166.44 20.0 2.521 -1.142 -1.195 136.5
 5837 6169.04 20.0 2.523 -0.797 -0.843 146.8
 5837 6064.63 22.0 1.046 -1.888 -1.884  90.4
 5837 6091.17 22.0 2.267 -0.320 -0.460  86.3
 5837 6092.79 22.0 1.887 -1.380         48.8
 5837 6126.22 22.0 1.067 -1.368        118.0
 5837 6258.10 22.0 1.443 -0.390        138.9
 5837 6303.76 22.0 1.443 -1.580         86.6
 5837 6312.24 22.0 1.460 -1.550 -1.581  86.4
 5837 6336.10 22.0 1.443 -1.690 -1.777  83.2
 5837 6079.01 26.0 4.652 -1.020         79.1
 5837 6093.64 26.0 4.607 -1.400 -1.478  68.2
 5837 6094.37 26.0 4.652 -1.840 -1.717  55.8
 5837 6096.66 26.0 3.984 -1.830 -1.917  85.1
 5837 6105.13 26.0 4.548        -1.994  48.9
 5837 6120.25 26.0 0.915 -5.970 -6.080  80.6
 5837 6127.91 26.0 4.143 -1.399        104.9
 5837 6151.62 26.0 2.176 -3.295 -3.303 123.1
 5837 6165.36 26.0 4.143 -1.473 -1.602  88.9
 5837 6173.33 26.0 2.223 -2.880 -2.842 154.1
 5837 6180.20 26.0 2.727 -2.591 -2.771 139.5
 5837 6187.99 26.0 3.943 -1.620         97.3
 5837 6200.31 26.0 2.609 -2.433 -2.362 139.7
 5837 6213.43 26.0 2.223 -2.481        168.3
 5837 6226.73 26.0 3.883 -2.120         76.7
 5837 6229.23 26.0 2.845 -2.805 -3.069 108.9
 5837 6232.64 26.0 3.654 -1.223 -1.309 149.3
 5837 6240.65 26.0 2.223 -3.230        130.6
 5837 6270.22 26.0 2.858 -2.470 -2.666 127.1
 5837 6271.28 26.0 3.332 -2.703         85.0
 5837 6301.50 26.0 3.654 -0.718 -0.793 164.4
 5837 6315.81 26.0 4.076 -1.610         95.7
 5837 6322.69 26.0 2.588 -2.430 -2.310 151.2
 5837 6336.82 26.0 3.686 -0.856 -0.922 163.2
 5837 6353.84 26.0 0.915 -6.477         48.0
 5837 6084.11 26.1 3.199 -3.881 -3.864  42.4
 5837 6113.32 26.1 3.221 -4.230         29.7
 5837 6149.26 26.1 3.889 -2.841 -2.741  47.2
 5837 6247.56 26.1 3.892 -2.435 -2.489  65.2
 5837 6369.46 26.1 2.891 -4.110 -4.258  38.9
 5837 6108.10 28.0 1.676 -2.440        142.3
 5837 6128.96 28.0 1.676 -3.320        101.3
 5837 6176.80 28.0 4.088 -0.260 -0.194 103.5
 5837 6204.60 28.0 4.088 -1.100 -1.074  56.1
 5837 6223.98 28.0 4.105 -0.910 -0.981  58.8
 5837 6230.09 28.0 4.105 -1.260         53.9
 5837 6327.59 28.0 1.676 -3.150        121.0
 5837 6378.24 28.0 4.154 -0.830         72.7
 5837 6134.58 40.0 0.000 -1.280 -1.426  57.9
 5837 6140.53 40.0 0.519 -1.410         21.1
 5837 6143.25 40.0 0.071 -1.100 -1.252  64.0
 6810 6154.22 11.0 2.102 -1.547 -1.620 127.3
 6810 6160.74 11.0 2.104 -1.246 -1.243 141.0
 6810 6318.71 12.0 5.108 -2.103        103.6
 6810 6319.24 12.0 5.108 -2.324 -2.249  76.0
 6810 6319.50 12.0 5.108 -2.803         49.0
 6810 6142.49 14.0 5.620        -1.634  48.6
 6810 6145.02 14.0 5.610        -1.512  53.1
 6810 6155.13 14.0 5.620        -0.792  94.2
 6810 6243.82 14.0 5.610        -1.379  65.9
 6810 6156.02 20.0 2.521 -2.521         79.9
 6810 6166.44 20.0 2.521 -1.142 -1.195 162.2
 6810 6064.63 22.0 1.046 -1.888 -1.884 134.9
 6810 6091.17 22.0 2.267 -0.320 -0.460 116.2
 6810 6092.79 22.0 1.887 -1.380         84.9
 6810 6126.22 22.0 1.067 -1.368        163.3
 6810 6303.76 22.0 1.443 -1.580        132.9
 6810 6312.24 22.0 1.460 -1.550 -1.581 125.6
 6810 6079.01 26.0 4.652 -1.020         93.9
 6810 6093.64 26.0 4.607 -1.400 -1.478  84.2
 6810 6094.37 26.0 4.652 -1.840 -1.717  58.9
 6810 6096.66 26.0 3.984 -1.830 -1.917  90.4
 6810 6105.13 26.0 4.548        -1.994  41.2
 6810 6120.25 26.0 0.915 -5.970 -6.080 114.9
 6810 6127.91 26.0 4.143 -1.399        118.5
 6810 6151.62 26.0 2.176 -3.295 -3.303 145.1
 6810 6157.73 26.0 4.076 -1.160 -1.094 143.9
 6810 6165.36 26.0 4.143 -1.473 -1.602 103.6
 6810 6187.99 26.0 3.943 -1.620        112.5
 6810 6226.73 26.0 3.883 -2.120         80.4
 6810 6229.23 26.0 2.845 -2.805 -3.069 123.7
 6810 6232.64 26.0 3.654 -1.223 -1.309 156.4
 6810 6240.65 26.0 2.223 -3.230        156.8
 6810 6270.22 26.0 2.858 -2.470 -2.666 134.6
 6810 6271.28 26.0 3.332 -2.703         91.5
 6810 6353.84 26.0 0.915 -6.477         77.9
 6810 6084.11 26.1 3.199 -3.881 -3.864  41.2
 6810 6113.32 26.1 3.221 -4.230         42.1
 6810 6149.26 26.1 3.889 -2.841 -2.741  50.2
 6810 6238.39 26.1 3.889 -2.600         70.3
 6810 6247.56 26.1 3.892 -2.435 -2.489  58.4
 6810 6369.46 26.1 2.891 -4.110 -4.258  29.2
 6810 6128.96 28.0 1.676 -3.320        125.8
 6810 6176.80 28.0 4.088 -0.260 -0.194 107.6
 6810 6204.60 28.0 4.088 -1.100 -1.074  67.9
 6810 6223.98 28.0 4.105 -0.910 -0.981  85.2
 6810 6230.09 28.0 4.105 -1.260         54.5
 6810 6127.47 40.0 0.154 -1.060 -1.180 111.9
 6810 6134.58 40.0 0.000 -1.280 -1.426 109.9
 6810 6140.53 40.0 0.519 -1.410         55.4
 6810 6143.25 40.0 0.071 -1.100 -1.252 119.8
 6863 6154.22 11.0 2.102 -1.547 -1.620  90.5
 6863 6160.74 11.0 2.104 -1.246 -1.243 102.9
 6863 6318.71 12.0 5.108 -2.103         86.8
 6863 6319.24 12.0 5.108 -2.324 -2.249  66.4
 6863 6319.50 12.0 5.108 -2.803         31.6
 6863 6142.49 14.0 5.620        -1.634  56.2
 6863 6145.02 14.0 5.610        -1.512  60.3
 6863 6155.13 14.0 5.620        -0.792 100.9
 6863 6243.82 14.0 5.610        -1.379  72.6
 6863 6161.30 20.0 2.523 -1.266 -1.328 115.5
 6863 6166.44 20.0 2.521 -1.142 -1.195 113.1
 6863 6169.04 20.0 2.523 -0.797 -0.843 127.9
 6863 6169.56 20.0 2.526 -0.478        168.9
 6863 6064.63 22.0 1.046 -1.888 -1.884  50.0
 6863 6091.17 22.0 2.267 -0.320 -0.460  60.4
 6863 6092.79 22.0 1.887 -1.380         18.0
 6863 6126.22 22.0 1.067 -1.368         84.1
 6863 6258.10 22.0 1.443 -0.390        102.2
 6863 6261.10 22.0 1.430 -0.530        119.6
 6863 6303.76 22.0 1.443 -1.580         45.4
 6863 6312.24 22.0 1.460 -1.550 -1.581  54.5
 6863 6336.10 22.0 1.443 -1.690 -1.777  47.6
 6863 6079.01 26.0 4.652 -1.020         82.0
 6863 6093.64 26.0 4.607 -1.400 -1.478  68.5
 6863 6094.37 26.0 4.652 -1.840 -1.717  46.1
 6863 6096.66 26.0 3.984 -1.830 -1.917  76.1
 6863 6105.13 26.0 4.548        -1.994  36.3
 6863 6120.25 26.0 0.915 -5.970 -6.080  48.1
 6863 6127.91 26.0 4.143 -1.399         97.9
 6863 6151.62 26.0 2.176 -3.295 -3.303 104.6
 6863 6165.36 26.0 4.143 -1.473 -1.602  73.1
 6863 6173.33 26.0 2.223 -2.880 -2.842 128.9
 6863 6180.20 26.0 2.727 -2.591 -2.771 120.8
 6863 6187.99 26.0 3.943 -1.620         81.4
 6863 6200.31 26.0 2.609 -2.433 -2.362 135.4
 6863 6213.43 26.0 2.223 -2.481        144.8
 6863 6219.28 26.0 2.198 -2.432        154.8
 6863 6226.73 26.0 3.883 -2.120         61.4
 6863 6229.23 26.0 2.845 -2.805 -3.069  95.3
 6863 6232.64 26.0 3.654 -1.223 -1.309 130.7
 6863 6240.65 26.0 2.223 -3.230        116.1
 6863 6246.32 26.0 3.602 -0.779 -0.936 158.1
 6863 6254.26 26.0 2.279 -2.439        160.3
 6863 6265.13 26.0 2.176 -2.550        149.6
 6863 6270.22 26.0 2.858 -2.470 -2.666 111.1
 6863 6271.28 26.0 3.332 -2.703         67.5
 6863 6297.79 26.0 2.223 -2.737        135.1
 6863 6301.50 26.0 3.654 -0.718 -0.793 144.1
 6863 6311.50 26.0 2.831 -3.141         85.4
 6863 6315.81 26.0 4.076 -1.610         84.8
 6863 6322.69 26.0 2.588 -2.430 -2.310 129.5
 6863 6336.82 26.0 3.686 -0.856 -0.922 157.5
 6863 6353.84 26.0 0.915 -6.477         23.2
 6863 6358.70 26.0 0.859 -4.468        138.7
 6863 6084.11 26.1 3.199 -3.881 -3.864  59.3
 6863 6113.32 26.1 3.221 -4.230         44.1
 6863 6149.26 26.1 3.889 -2.841 -2.741  55.2
 6863 6238.39 26.1 3.889 -2.600         69.7
 6863 6247.56 26.1 3.892 -2.435 -2.489  77.3
 6863 6369.46 26.1 2.891 -4.110 -4.258  39.1
 6863 6108.10 28.0 1.676 -2.440        129.9
 6863 6128.96 28.0 1.676 -3.320         82.9
 6863 6176.80 28.0 4.088 -0.260 -0.194  88.9
 6863 6204.60 28.0 4.088 -1.100 -1.074  60.5
 6863 6223.98 28.0 4.105 -0.910 -0.981  57.1
 6863 6230.09 28.0 4.105 -1.260         49.8
 6863 6327.59 28.0 1.676 -3.150         99.2
 6863 6127.47 40.0 0.154 -1.060 -1.180  26.8
 6863 6134.58 40.0 0.000 -1.280 -1.426  26.1
 6863 6143.25 40.0 0.071 -1.100 -1.252  23.0
 7091 6154.22 11.0 2.102 -1.547 -1.620 135.8
 7091 6160.74 11.0 2.104 -1.246 -1.243 148.8
 7091 6318.71 12.0 5.108 -2.103         92.6
 7091 6319.24 12.0 5.108 -2.324 -2.249  81.3
 7091 6319.50 12.0 5.108 -2.803         41.7
 7091 6142.49 14.0 5.620        -1.634  41.2
 7091 6145.02 14.0 5.610        -1.512  52.8
 7091 6155.13 14.0 5.620        -0.792  91.3
 7091 6156.02 20.0 2.521 -2.521         76.3
 7091 6064.63 22.0 1.046 -1.888 -1.884 141.8
 7091 6091.17 22.0 2.267 -0.320 -0.460 125.5
 7091 6303.76 22.0 1.443 -1.580        136.4
 7091 6312.24 22.0 1.460 -1.550 -1.581 139.0
 7091 6336.10 22.0 1.443 -1.690 -1.777 130.8
 7091 6056.01 26.0 4.733 -0.460 -0.544 105.3
 7091 6079.01 26.0 4.652 -1.020         81.5
 7091 6093.64 26.0 4.607 -1.400 -1.478  83.1
 7091 6094.37 26.0 4.652 -1.840 -1.717  51.4
 7091 6096.66 26.0 3.984 -1.830 -1.917  85.2
 7091 6105.13 26.0 4.548        -1.994  61.5
 7091 6127.91 26.0 4.143 -1.399        109.2
 7091 6151.62 26.0 2.176 -3.295 -3.303 154.5
 7091 6165.36 26.0 4.143 -1.473 -1.602  93.2
 7091 6187.99 26.0 3.943 -1.620        116.9
 7091 6200.31 26.0 2.609 -2.433 -2.362 160.9
 7091 6226.73 26.0 3.883 -2.120         93.2
 7091 6229.23 26.0 2.845 -2.805 -3.069 140.9
 7091 6232.64 26.0 3.654 -1.223 -1.309 155.9
 7091 6240.65 26.0 2.223 -3.230        138.6
 7091 6270.22 26.0 2.858 -2.470 -2.666 134.0
 7091 6271.28 26.0 3.332 -2.703         88.2
 7091 6315.81 26.0 4.076 -1.610         97.2
 7091 6336.82 26.0 3.686 -0.856 -0.922 169.6
 7091 6353.84 26.0 0.915 -6.477         83.7
 7091 6084.11 26.1 3.199 -3.881 -3.864  32.0
 7091 6113.32 26.1 3.221 -4.230         31.8
 7091 6149.26 26.1 3.889 -2.841 -2.741  55.4
 7091 6247.56 26.1 3.892 -2.435 -2.489  57.3
 7091 6369.46 26.1 2.891 -4.110 -4.258  24.7
 7091 6128.96 28.0 1.676 -3.320        133.7
 7091 6176.80 28.0 4.088 -0.260 -0.194 106.9
 7091 6204.60 28.0 4.088 -1.100 -1.074  62.6
 7091 6223.98 28.0 4.105 -0.910 -0.981  74.8
 7091 6230.09 28.0 4.105 -1.260         42.0
 7091 6127.47 40.0 0.154 -1.060 -1.180 114.9
 7091 6134.58 40.0 0.000 -1.280 -1.426 123.4
 7091 6140.53 40.0 0.519 -1.410         61.6
 7091 6143.25 40.0 0.071 -1.100 -1.252 126.6
 7369 6154.22 11.0 2.102 -1.547 -1.620 114.7
 7369 6160.74 11.0 2.104 -1.246 -1.243 130.8
 7369 6318.71 12.0 5.108 -2.103         91.4
 7369 6319.24 12.0 5.108 -2.324 -2.249  70.4
 7369 6319.50 12.0 5.108 -2.803         34.7
 7369 6142.49 14.0 5.620        -1.634  51.4
 7369 6145.02 14.0 5.610        -1.512  54.4
 7369 6155.13 14.0 5.620        -0.792  95.2
 7369 6243.82 14.0 5.610        -1.379  65.5
 7369 6156.02 20.0 2.521 -2.521         53.8
 7369 6161.30 20.0 2.523 -1.266 -1.328 138.6
 7369 6166.44 20.0 2.521 -1.142 -1.195 134.2
 7369 6169.04 20.0 2.523 -0.797 -0.843 157.1
 7369 6064.63 22.0 1.046 -1.888 -1.884  93.9
 7369 6091.17 22.0 2.267 -0.320 -0.460  84.8
 7369 6092.79 22.0 1.887 -1.380         51.0
 7369 6126.22 22.0 1.067 -1.368        121.8
 7369 6258.10 22.0 1.443 -0.390        149.6
 7369 6303.76 22.0 1.443 -1.580         94.2
 7369 6312.24 22.0 1.460 -1.550 -1.581  93.5
 7369 6336.10 22.0 1.443 -1.690 -1.777  89.9
 7369 6079.01 26.0 4.652 -1.020         79.7
 7369 6093.64 26.0 4.607 -1.400 -1.478  69.3
 7369 6094.37 26.0 4.652 -1.840 -1.717  50.0
 7369 6096.66 26.0 3.984 -1.830 -1.917  83.1
 7369 6105.13 26.0 4.548        -1.994  48.3
 7369 6120.25 26.0 0.915 -5.970 -6.080  78.4
 7369 6127.91 26.0 4.143 -1.399         99.2
 7369 6151.62 26.0 2.176 -3.295 -3.303 125.6
 7369 6157.73 26.0 4.076 -1.160 -1.094 123.5
 7369 6165.36 26.0 4.143 -1.473 -1.602  91.4
 7369 6173.33 26.0 2.223 -2.880 -2.842 158.8
 7369 6180.20 26.0 2.727 -2.591 -2.771 145.6
 7369 6187.99 26.0 3.943 -1.620         95.5
 7369 6200.31 26.0 2.609 -2.433 -2.362 151.8
 7369 6213.43 26.0 2.223 -2.481        169.6
 7369 6226.73 26.0 3.883 -2.120         75.4
 7369 6232.64 26.0 3.654 -1.223 -1.309 143.6
 7369 6240.65 26.0 2.223 -3.230        129.6
 7369 6270.22 26.0 2.858 -2.470 -2.666 132.7
 7369 6271.28 26.0 3.332 -2.703         80.1
 7369 6301.50 26.0 3.654 -0.718 -0.793 165.4
 7369 6315.81 26.0 4.076 -1.610         91.9
 7369 6322.69 26.0 2.588 -2.430 -2.310 160.4
 7369 6336.82 26.0 3.686 -0.856 -0.922 160.7
 7369 6353.84 26.0 0.915 -6.477         53.2
 7369 6084.11 26.1 3.199 -3.881 -3.864  37.9
 7369 6113.32 26.1 3.221 -4.230         30.8
 7369 6149.26 26.1 3.889 -2.841 -2.741  49.2
 7369 6247.56 26.1 3.892 -2.435 -2.489  60.8
 7369 6369.46 26.1 2.891 -4.110 -4.258  39.2
 7369 6108.10 28.0 1.676 -2.440        148.3
 7369 6128.96 28.0 1.676 -3.320        113.5
 7369 6176.80 28.0 4.088 -0.260 -0.194 100.4
 7369 6204.60 28.0 4.088 -1.100 -1.074  63.6
 7369 6223.98 28.0 4.105 -0.910 -0.981  67.8
 7369 6327.59 28.0 1.676 -3.150        128.9
 7369 6127.47 40.0 0.154 -1.060 -1.180  65.0
 7369 6134.58 40.0 0.000 -1.280 -1.426  64.4
 7369 6140.53 40.0 0.519 -1.410         27.8
 7369 6143.25 40.0 0.071 -1.100 -1.252  72.8
 7617 6154.22 11.0 2.102 -1.547 -1.620 111.9
 7617 6160.74 11.0 2.104 -1.246 -1.243 118.9
 7617 6318.71 12.0 5.108 -2.103         83.7
 7617 6319.24 12.0 5.108 -2.324 -2.249  64.1
 7617 6319.50 12.0 5.108 -2.803         26.3
 7617 6142.49 14.0 5.620        -1.634  50.0
 7617 6145.02 14.0 5.610        -1.512  53.7
 7617 6155.13 14.0 5.620        -0.792  98.8
 7617 6156.02 20.0 2.521 -2.521         59.1
 7617 6161.30 20.0 2.523 -1.266 -1.328 139.9
 7617 6166.44 20.0 2.521 -1.142 -1.195 133.4
 7617 6169.04 20.0 2.523 -0.797 -0.843 145.1
 7617 6064.63 22.0 1.046 -1.888 -1.884  77.6
 7617 6091.17 22.0 2.267 -0.320 -0.460  74.1
 7617 6092.79 22.0 1.887 -1.380         55.4
 7617 6126.22 22.0 1.067 -1.368        122.6
 7617 6258.10 22.0 1.443 -0.390        144.3
 7617 6303.76 22.0 1.443 -1.580         96.9
 7617 6312.24 22.0 1.460 -1.550 -1.581  89.6
 7617 6336.10 22.0 1.443 -1.690 -1.777  80.0
 7617 6079.01 26.0 4.652 -1.020         89.4
 7617 6093.64 26.0 4.607 -1.400 -1.478  65.0
 7617 6094.37 26.0 4.652 -1.840 -1.717  51.0
 7617 6096.66 26.0 3.984 -1.830 -1.917  81.6
 7617 6105.13 26.0 4.548        -1.994  45.4
 7617 6120.25 26.0 0.915 -5.970 -6.080  75.9
 7617 6151.62 26.0 2.176 -3.295 -3.303 132.5
 7617 6157.73 26.0 4.076 -1.160 -1.094 135.3
 7617 6165.36 26.0 4.143 -1.473 -1.602  93.5
 7617 6173.33 26.0 2.223 -2.880 -2.842 161.8
 7617 6180.20 26.0 2.727 -2.591 -2.771 152.6
 7617 6187.99 26.0 3.943 -1.620         99.1
 7617 6200.31 26.0 2.609 -2.433 -2.362 151.3
 7617 6213.43 26.0 2.223 -2.481        165.1
 7617 6226.73 26.0 3.883 -2.120         74.4
 7617 6229.23 26.0 2.845 -2.805 -3.069 112.1
 7617 6232.64 26.0 3.654 -1.223 -1.309 147.8
 7617 6240.65 26.0 2.223 -3.230        138.3
 7617 6246.32 26.0 3.602 -0.779 -0.936 162.9
 7617 6270.22 26.0 2.858 -2.470 -2.666 130.5
 7617 6271.28 26.0 3.332 -2.703         84.2
 7617 6301.50 26.0 3.654 -0.718 -0.793 166.7
 7617 6315.81 26.0 4.076 -1.610         96.8
 7617 6322.69 26.0 2.588 -2.430 -2.310 158.5
 7617 6336.82 26.0 3.686 -0.856 -0.922 160.5
 7617 6353.84 26.0 0.915 -6.477         50.3
 7617 6084.11 26.1 3.199 -3.881 -3.864  43.2
 7617 6113.32 26.1 3.221 -4.230         33.2
 7617 6149.26 26.1 3.889 -2.841 -2.741  53.1
 7617 6247.56 26.1 3.892 -2.435 -2.489  68.7
 7617 6369.46 26.1 2.891 -4.110 -4.258  47.3
 7617 6108.10 28.0 1.676 -2.440        146.9
 7617 6128.96 28.0 1.676 -3.320        111.2
 7617 6176.80 28.0 4.088 -0.260 -0.194 100.2
 7617 6204.60 28.0 4.088 -1.100 -1.074  63.7
 7617 6223.98 28.0 4.105 -0.910 -0.981  61.2
 7617 6230.09 28.0 4.105 -1.260         53.8
 7617 6327.59 28.0 1.676 -3.150        122.5
 7617 6378.24 28.0 4.154 -0.830         69.7
 7617 6127.47 40.0 0.154 -1.060 -1.180  53.6
 7617 6134.58 40.0 0.000 -1.280 -1.426  55.5
 7617 6143.25 40.0 0.071 -1.100 -1.252  62.7
 7640 6154.22 11.0 2.102 -1.547 -1.620  84.4
 7640 6160.74 11.0 2.104 -1.246 -1.243 107.6
 7640 6318.71 12.0 5.108 -2.103         75.7
 7640 6319.24 12.0 5.108 -2.324 -2.249  61.2
 7640 6319.50 12.0 5.108 -2.803         37.1
 7640 6142.49 14.0 5.620        -1.634  57.7
 7640 6145.02 14.0 5.610        -1.512  56.3
 7640 6155.13 14.0 5.620        -0.792 102.4
 7640 6243.82 14.0 5.610        -1.379  73.7
 7640 6102.72 20.0 1.879 -0.793        168.5
 7640 6156.02 20.0 2.521 -2.521         31.5
 7640 6166.44 20.0 2.521 -1.142 -1.195 101.6
 7640 6169.04 20.0 2.523 -0.797 -0.843 122.8
 7640 6169.56 20.0 2.526 -0.478        160.1
 7640 6064.63 22.0 1.046 -1.888 -1.884  51.2
 7640 6091.17 22.0 2.267 -0.320 -0.460  50.9
 7640 6092.79 22.0 1.887 -1.380         23.3
 7640 6126.22 22.0 1.067 -1.368         74.6
 7640 6258.10 22.0 1.443 -0.390        103.8
 7640 6261.10 22.0 1.430 -0.530        110.5
 7640 6303.76 22.0 1.443 -1.580         52.9
 7640 6312.24 22.0 1.460 -1.550 -1.581  49.3
 7640 6336.10 22.0 1.443 -1.690 -1.777  37.8
 7640 6079.01 26.0 4.652 -1.020         75.7
 7640 6093.64 26.0 4.607 -1.400 -1.478  56.7
 7640 6096.66 26.0 3.984 -1.830 -1.917  72.9
 7640 6105.13 26.0 4.548        -1.994  40.1
 7640 6120.25 26.0 0.915 -5.970 -6.080  46.4
 7640 6127.91 26.0 4.143 -1.399        104.5
 7640 6151.62 26.0 2.176 -3.295 -3.303 101.7
 7640 6157.73 26.0 4.076 -1.160 -1.094 111.6
 7640 6165.36 26.0 4.143 -1.473 -1.602  79.0
 7640 6173.33 26.0 2.223 -2.880 -2.842 116.8
 7640 6180.20 26.0 2.727 -2.591 -2.771 125.7
 7640 6200.31 26.0 2.609 -2.433 -2.362 124.5
 7640 6219.28 26.0 2.198 -2.432        153.3
 7640 6226.73 26.0 3.883 -2.120         79.3
 7640 6229.23 26.0 2.845 -2.805 -3.069  96.5
 7640 6232.64 26.0 3.654 -1.223 -1.309 126.1
 7640 6240.65 26.0 2.223 -3.230        110.4
 7640 6246.32 26.0 3.602 -0.779 -0.936 158.3
 7640 6265.13 26.0 2.176 -2.550        149.7
 7640 6270.22 26.0 2.858 -2.470 -2.666 119.4
 7640 6271.28 26.0 3.332 -2.703         74.5
 7640 6297.79 26.0 2.223 -2.737        141.1
 7640 6301.50 26.0 3.654 -0.718 -0.793 143.2
 7640 6315.81 26.0 4.076 -1.610         81.3
 7640 6322.69 26.0 2.588 -2.430 -2.310 126.8
 7640 6335.33 26.0 2.198 -2.177        156.3
 7640 6336.82 26.0 3.686 -0.856 -0.922 150.6
 7640 6353.84 26.0 0.915 -6.477         14.5
 7640 6358.70 26.0 0.859 -4.468        144.1
 7640 6084.11 26.1 3.199 -3.881 -3.864  60.2
 7640 6113.32 26.1 3.221 -4.230         31.5
 7640 6149.26 26.1 3.889 -2.841 -2.741  66.6
 7640 6238.39 26.1 3.889 -2.600         81.9
 7640 6247.56 26.1 3.892 -2.435 -2.489  79.1
 7640 6369.46 26.1 2.891 -4.110 -4.258  43.5
 7640 6108.10 28.0 1.676 -2.440        130.1
 7640 6128.96 28.0 1.676 -3.320         79.6
 7640 6204.60 28.0 4.088 -1.100 -1.074  56.1
 7640 6223.98 28.0 4.105 -0.910 -0.981  61.6
 7640 6230.09 28.0 4.105 -1.260         49.9
 7640 6327.59 28.0 1.676 -3.150         91.3
 7640 6378.24 28.0 4.154 -0.830         63.3
 7640 6127.47 40.0 0.154 -1.060 -1.180  19.5
 7640 6134.58 40.0 0.000 -1.280 -1.426  21.8
 7640 6143.25 40.0 0.071 -1.100 -1.252  26.1
 7867 6154.22 11.0 2.102 -1.547 -1.620 107.7
 7867 6160.74 11.0 2.104 -1.246 -1.243 118.7
 7867 6318.71 12.0 5.108 -2.103         94.9
 7867 6319.24 12.0 5.108 -2.324 -2.249  71.2
 7867 6319.50 12.0 5.108 -2.803         49.2
 7867 6142.49 14.0 5.620        -1.634  46.3
 7867 6145.02 14.0 5.610        -1.512  62.3
 7867 6155.13 14.0 5.620        -0.792  97.1
 7867 6243.82 14.0 5.610        -1.379  70.8
 7867 6156.02 20.0 2.521 -2.521         59.2
 7867 6161.30 20.0 2.523 -1.266 -1.328 139.9
 7867 6166.44 20.0 2.521 -1.142 -1.195 128.5
 7867 6169.04 20.0 2.523 -0.797 -0.843 148.2
 7867 6064.63 22.0 1.046 -1.888 -1.884  86.8
 7867 6091.17 22.0 2.267 -0.320 -0.460  89.3
 7867 6092.79 22.0 1.887 -1.380         32.3
 7867 6126.22 22.0 1.067 -1.368        118.1
 7867 6258.10 22.0 1.443 -0.390        137.1
 7867 6303.76 22.0 1.443 -1.580         94.7
 7867 6312.24 22.0 1.460 -1.550 -1.581  82.0
 7867 6336.10 22.0 1.443 -1.690 -1.777  81.4
 7867 6079.01 26.0 4.652 -1.020         83.6
 7867 6093.64 26.0 4.607 -1.400 -1.478  69.7
 7867 6094.37 26.0 4.652 -1.840 -1.717  56.2
 7867 6096.66 26.0 3.984 -1.830 -1.917  89.7
 7867 6105.13 26.0 4.548        -1.994  54.7
 7867 6120.25 26.0 0.915 -5.970 -6.080  86.4
 7867 6127.91 26.0 4.143 -1.399         95.3
 7867 6151.62 26.0 2.176 -3.295 -3.303 116.1
 7867 6157.73 26.0 4.076 -1.160 -1.094 128.7
 7867 6165.36 26.0 4.143 -1.473 -1.602  98.2
 7867 6173.33 26.0 2.223 -2.880 -2.842 148.8
 7867 6180.20 26.0 2.727 -2.591 -2.771 144.4
 7867 6187.99 26.0 3.943 -1.620         89.7
 7867 6200.31 26.0 2.609 -2.433 -2.362 148.6
 7867 6213.43 26.0 2.223 -2.481        168.3
 7867 6219.28 26.0 2.198 -2.432        167.6
 7867 6226.73 26.0 3.883 -2.120         74.8
 7867 6229.23 26.0 2.845 -2.805 -3.069 103.3
 7867 6232.64 26.0 3.654 -1.223 -1.309 144.9
 7867 6240.65 26.0 2.223 -3.230        126.8
 7867 6246.32 26.0 3.602 -0.779 -0.936 167.9
 7867 6270.22 26.0 2.858 -2.470 -2.666 127.6
 7867 6271.28 26.0 3.332 -2.703         78.9
 7867 6297.79 26.0 2.223 -2.737        164.0
 7867 6301.50 26.0 3.654 -0.718 -0.793 158.1
 7867 6315.81 26.0 4.076 -1.610         94.4
 7867 6322.69 26.0 2.588 -2.430 -2.310 152.6
 7867 6336.82 26.0 3.686 -0.856 -0.922 169.6
 7867 6353.84 26.0 0.915 -6.477         44.6
 7867 6084.11 26.1 3.199 -3.881 -3.864  49.8
 7867 6113.32 26.1 3.221 -4.230         37.2
 7867 6149.26 26.1 3.889 -2.841 -2.741  48.8
 7867 6238.39 26.1 3.889 -2.600         51.8
 7867 6247.56 26.1 3.892 -2.435 -2.489  78.2
 7867 6369.46 26.1 2.891 -4.110 -4.258  41.4
 7867 6108.10 28.0 1.676 -2.440        150.3
 7867 6128.96 28.0 1.676 -3.320        103.3
 7867 6176.80 28.0 4.088 -0.260 -0.194 102.7
 7867 6204.60 28.0 4.088 -1.100 -1.074  69.5
 7867 6223.98 28.0 4.105 -0.910 -0.981  64.1
 7867 6230.09 28.0 4.105 -1.260         46.0
 7867 6327.59 28.0 1.676 -3.150        116.8
 7867 6127.47 40.0 0.154 -1.060 -1.180  57.7
 7867 6134.58 40.0 0.000 -1.280 -1.426  54.0
 7867 6140.53 40.0 0.519 -1.410         18.8
 7867 6143.25 40.0 0.071 -1.100 -1.252  64.3
 8061 6154.22 11.0 2.102 -1.547 -1.620  92.5
 8061 6160.74 11.0 2.104 -1.246 -1.243 109.2
 8061 6318.71 12.0 5.108 -2.103         70.2
 8061 6319.24 12.0 5.108 -2.324 -2.249  60.3
 8061 6319.50 12.0 5.108 -2.803         37.8
 8061 6142.49 14.0 5.620        -1.634  60.5
 8061 6145.02 14.0 5.610        -1.512  58.9
 8061 6155.13 14.0 5.620        -0.792 104.3
 8061 6243.82 14.0 5.610        -1.379  80.1
 8061 6156.02 20.0 2.521 -2.521         40.4
 8061 6166.44 20.0 2.521 -1.142 -1.195 114.7
 8061 6169.04 20.0 2.523 -0.797 -0.843 135.5
 8061 6169.56 20.0 2.526 -0.478        165.8
 8061 6064.63 22.0 1.046 -1.888 -1.884  65.5
 8061 6091.17 22.0 2.267 -0.320 -0.460  54.0
 8061 6126.22 22.0 1.067 -1.368         88.6
 8061 6258.10 22.0 1.443 -0.390        112.6
 8061 6261.10 22.0 1.430 -0.530        125.5
 8061 6303.76 22.0 1.443 -1.580         61.8
 8061 6312.24 22.0 1.460 -1.550 -1.581  51.6
 8061 6336.10 22.0 1.443 -1.690 -1.777  49.7
 8061 6079.01 26.0 4.652 -1.020         78.7
 8061 6093.64 26.0 4.607 -1.400 -1.478  58.7
 8061 6094.37 26.0 4.652 -1.840 -1.717  44.6
 8061 6096.66 26.0 3.984 -1.830 -1.917  80.9
 8061 6105.13 26.0 4.548        -1.994  32.5
 8061 6120.25 26.0 0.915 -5.970 -6.080  56.3
 8061 6151.62 26.0 2.176 -3.295 -3.303 104.0
 8061 6157.73 26.0 4.076 -1.160 -1.094 124.6
 8061 6173.33 26.0 2.223 -2.880 -2.842 134.6
 8061 6180.20 26.0 2.727 -2.591 -2.771 134.6
 8061 6187.99 26.0 3.943 -1.620         88.5
 8061 6200.31 26.0 2.609 -2.433 -2.362 144.5
 8061 6213.43 26.0 2.223 -2.481        141.3
 8061 6219.28 26.0 2.198 -2.432        154.1
 8061 6226.73 26.0 3.883 -2.120         77.0
 8061 6229.23 26.0 2.845 -2.805 -3.069  98.4
 8061 6232.64 26.0 3.654 -1.223 -1.309 126.8
 8061 6240.65 26.0 2.223 -3.230        120.3
 8061 6246.32 26.0 3.602 -0.779 -0.936 160.6
 8061 6265.13 26.0 2.176 -2.550        159.9
 8061 6270.22 26.0 2.858 -2.470 -2.666 118.8
 8061 6271.28 26.0 3.332 -2.703         66.4
 8061 6297.79 26.0 2.223 -2.737        145.9
 8061 6301.50 26.0 3.654 -0.718 -0.793 150.1
 8061 6311.50 26.0 2.831 -3.141        101.7
 8061 6315.81 26.0 4.076 -1.610         87.8
 8061 6322.69 26.0 2.588 -2.430 -2.310 139.9
 8061 6335.33 26.0 2.198 -2.177        162.3
 8061 6336.82 26.0 3.686 -0.856 -0.922 145.9
 8061 6353.84 26.0 0.915 -6.477         33.0
 8061 6355.03 26.0 2.845 -2.340 -1.761 145.6
 8061 6358.70 26.0 0.859 -4.468        150.7
 8061 6084.11 26.1 3.199 -3.881 -3.864  47.2
 8061 6113.32 26.1 3.221 -4.230         37.3
 8061 6149.26 26.1 3.889 -2.841 -2.741  70.8
 8061 6238.39 26.1 3.889 -2.600         84.7
 8061 6247.56 26.1 3.892 -2.435 -2.489  84.2
 8061 6369.46 26.1 2.891 -4.110 -4.258  53.2
 8061 6108.10 28.0 1.676 -2.440        140.9
 8061 6128.96 28.0 1.676 -3.320         86.4
 8061 6176.80 28.0 4.088 -0.260 -0.194  96.4
 8061 6223.98 28.0 4.105 -0.910 -0.981  65.5
 8061 6230.09 28.0 4.105 -1.260         46.5
 8061 6327.59 28.0 1.676 -3.150        104.8
 8061 6378.24 28.0 4.154 -0.830         63.9
 8061 6127.47 40.0 0.154 -1.060 -1.180  30.3
 8061 6134.58 40.0 0.000 -1.280 -1.426  29.2
 8061 6143.25 40.0 0.071 -1.100 -1.252  32.8
 8293 6154.22 11.0 2.102 -1.547 -1.620 130.9
 8293 6160.74 11.0 2.104 -1.246 -1.243 142.3
 8293 6318.71 12.0 5.108 -2.103        101.5
 8293 6319.24 12.0 5.108 -2.324 -2.249  80.8
 8293 6319.50 12.0 5.108 -2.803         38.7
 8293 6142.49 14.0 5.620        -1.634  44.8
 8293 6145.02 14.0 5.610        -1.512  47.6
 8293 6155.13 14.0 5.620        -0.792  90.9
 8293 6156.02 20.0 2.521 -2.521         76.1
 8293 6166.44 20.0 2.521 -1.142 -1.195 153.3
 8293 6169.04 20.0 2.523 -0.797 -0.843 165.6
 8293 6064.63 22.0 1.046 -1.888 -1.884 125.7
 8293 6091.17 22.0 2.267 -0.320 -0.460 103.1
 8293 6126.22 22.0 1.067 -1.368        148.0
 8293 6303.76 22.0 1.443 -1.580        115.4
 8293 6312.24 22.0 1.460 -1.550 -1.581 125.6
 8293 6336.10 22.0 1.443 -1.690 -1.777 118.1
 8293 6079.01 26.0 4.652 -1.020         85.2
 8293 6093.64 26.0 4.607 -1.400 -1.478  73.1
 8293 6094.37 26.0 4.652 -1.840 -1.717  51.2
 8293 6096.66 26.0 3.984 -1.830 -1.917  87.0
 8293 6105.13 26.0 4.548        -1.994  51.1
 8293 6120.25 26.0 0.915 -5.970 -6.080 110.2
 8293 6127.91 26.0 4.143 -1.399        107.6
 8293 6151.62 26.0 2.176 -3.295 -3.303 140.3
 8293 6157.73 26.0 4.076 -1.160 -1.094 139.9
 8293 6165.36 26.0 4.143 -1.473 -1.602 101.3
 8293 6180.20 26.0 2.727 -2.591 -2.771 155.6
 8293 6187.99 26.0 3.943 -1.620        104.0
 8293 6200.31 26.0 2.609 -2.433 -2.362 163.3
 8293 6226.73 26.0 3.883 -2.120         82.1
 8293 6229.23 26.0 2.845 -2.805 -3.069 126.5
 8293 6232.64 26.0 3.654 -1.223 -1.309 149.9
 8293 6240.65 26.0 2.223 -3.230        150.1
 8293 6246.32 26.0 3.602 -0.779 -0.936 164.4
 8293 6270.22 26.0 2.858 -2.470 -2.666 128.0
 8293 6271.28 26.0 3.332 -2.703         87.6
 8293 6315.81 26.0 4.076 -1.610         88.0
 8293 6330.85 26.0 4.733 -1.640         77.6
 8293 6336.82 26.0 3.686 -0.856 -0.922 169.0
 8293 6353.84 26.0 0.915 -6.477         78.7
 8293 6084.11 26.1 3.199 -3.881 -3.864  38.8
 8293 6113.32 26.1 3.221 -4.230         28.7
 8293 6149.26 26.1 3.889 -2.841 -2.741  44.4
 8293 6247.56 26.1 3.892 -2.435 -2.489  53.6
 8293 6369.46 26.1 2.891 -4.110 -4.258  32.4
 8293 6108.10 28.0 1.676 -2.440        162.3
 8293 6128.96 28.0 1.676 -3.320        117.8
 8293 6176.80 28.0 4.088 -0.260 -0.194 105.8
 8293 6204.60 28.0 4.088 -1.100 -1.074  68.0
 8293 6230.09 28.0 4.105 -1.260         61.8
 8293 6327.59 28.0 1.676 -3.150        143.0
 8293 6127.47 40.0 0.154 -1.060 -1.180 101.5
 8293 6134.58 40.0 0.000 -1.280 -1.426 105.2
 8293 6140.53 40.0 0.519 -1.410         52.9
 8293 6143.25 40.0 0.071 -1.100 -1.252 115.7
 8316 6154.22 11.0 2.102 -1.547 -1.620  95.2
 8316 6160.74 11.0 2.104 -1.246 -1.243 114.6
 8316 6318.71 12.0 5.108 -2.103         73.3
 8316 6319.24 12.0 5.108 -2.324 -2.249  68.9
 8316 6319.50 12.0 5.108 -2.803         32.2
 8316 6142.49 14.0 5.620        -1.634  60.9
 8316 6145.02 14.0 5.610        -1.512  62.9
 8316 6155.13 14.0 5.620        -0.792 101.3
 8316 6243.82 14.0 5.610        -1.379  65.5
 8316 6156.02 20.0 2.521 -2.521         34.1
 8316 6161.30 20.0 2.523 -1.266 -1.328 118.2
 8316 6166.44 20.0 2.521 -1.142 -1.195 111.1
 8316 6169.04 20.0 2.523 -0.797 -0.843 133.3
 8316 6169.56 20.0 2.526 -0.478        156.9
 8316 6064.63 22.0 1.046 -1.888 -1.884  56.3
 8316 6091.17 22.0 2.267 -0.320 -0.460  47.2
 8316 6092.79 22.0 1.887 -1.380         41.3
 8316 6126.22 22.0 1.067 -1.368         89.9
 8316 6258.10 22.0 1.443 -0.390        108.6
 8316 6261.10 22.0 1.430 -0.530        112.8
 8316 6303.76 22.0 1.443 -1.580         59.6
 8316 6312.24 22.0 1.460 -1.550 -1.581  47.9
 8316 6336.10 22.0 1.443 -1.690 -1.777  47.5
 8316 6079.01 26.0 4.652 -1.020         83.4
 8316 6093.64 26.0 4.607 -1.400 -1.478  71.8
 8316 6094.37 26.0 4.652 -1.840 -1.717  47.8
 8316 6096.66 26.0 3.984 -1.830 -1.917  58.6
 8316 6105.13 26.0 4.548        -1.994  33.2
 8316 6120.25 26.0 0.915 -5.970 -6.080  55.7
 8316 6151.62 26.0 2.176 -3.295 -3.303 115.9
 8316 6157.73 26.0 4.076 -1.160 -1.094  93.2
 8316 6165.36 26.0 4.143 -1.473 -1.602  97.8
 8316 6173.33 26.0 2.223 -2.880 -2.842 136.9
 8316 6180.20 26.0 2.727 -2.591 -2.771 121.3
 8316 6187.99 26.0 3.943 -1.620         73.4
 8316 6200.31 26.0 2.609 -2.433 -2.362 110.5
 8316 6213.43 26.0 2.223 -2.481        153.5
 8316 6226.73 26.0 3.883 -2.120         71.5
 8316 6229.23 26.0 2.845 -2.805 -3.069  97.5
 8316 6232.64 26.0 3.654 -1.223 -1.309 142.0
 8316 6240.65 26.0 2.223 -3.230        114.8
 8316 6246.32 26.0 3.602 -0.779 -0.936 154.3
 8316 6265.13 26.0 2.176 -2.550        153.5
 8316 6270.22 26.0 2.858 -2.470 -2.666 114.2
 8316 6271.28 26.0 3.332 -2.703         70.3
 8316 6301.50 26.0 3.654 -0.718 -0.793 134.9
 8316 6315.81 26.0 4.076 -1.610         88.4
 8316 6322.69 26.0 2.588 -2.430 -2.310 145.1
 8316 6336.82 26.0 3.686 -0.856 -0.922 138.1
 8316 6353.84 26.0 0.915 -6.477         12.1
 8316 6358.70 26.0 0.859 -4.468        128.0
 8316 6084.11 26.1 3.199 -3.881 -3.864  63.6
 8316 6113.32 26.1 3.221 -4.230         39.6
 8316 6149.26 26.1 3.889 -2.841 -2.741  59.9
 8316 6238.39 26.1 3.889 -2.600         80.3
 8316 6247.56 26.1 3.892 -2.435 -2.489  79.2
 8316 6369.46 26.1 2.891 -4.110 -4.258  53.6
 8316 6108.10 28.0 1.676 -2.440        126.5
 8316 6128.96 28.0 1.676 -3.320         90.4
 8316 6176.80 28.0 4.088 -0.260 -0.194 105.0
 8316 6204.60 28.0 4.088 -1.100 -1.074  50.3
 8316 6223.98 28.0 4.105 -0.910 -0.981  56.1
 8316 6230.09 28.0 4.105 -1.260         46.9
 8316 6327.59 28.0 1.676 -3.150         96.2
 8316 6127.47 40.0 0.154 -1.060 -1.180  21.8
 8316 6134.58 40.0 0.000 -1.280 -1.426  21.4
 8316 6143.25 40.0 0.071 -1.100 -1.252  28.5
 8734 6154.22 11.0 2.102 -1.547 -1.620  93.3
 8734 6160.74 11.0 2.104 -1.246 -1.243 110.0
 8734 6318.71 12.0 5.108 -2.103         77.1
 8734 6319.24 12.0 5.108 -2.324 -2.249  66.8
 8734 6319.50 12.0 5.108 -2.803         29.6
 8734 6142.49 14.0 5.620        -1.634  59.2
 8734 6145.02 14.0 5.610        -1.512  58.0
 8734 6155.13 14.0 5.620        -0.792 107.5
 8734 6243.82 14.0 5.610        -1.379  73.3
 8734 6156.02 20.0 2.521 -2.521         44.3
 8734 6161.30 20.0 2.523 -1.266 -1.328 118.3
 8734 6166.44 20.0 2.521 -1.142 -1.195 101.2
 8734 6169.04 20.0 2.523 -0.797 -0.843 125.9
 8734 6169.56 20.0 2.526 -0.478        162.9
 8734 6064.63 22.0 1.046 -1.888 -1.884  52.9
 8734 6091.17 22.0 2.267 -0.320 -0.460  65.9
 8734 6092.79 22.0 1.887 -1.380         32.4
 8734 6126.22 22.0 1.067 -1.368         95.6
 8734 6258.10 22.0 1.443 -0.390        114.2
 8734 6261.10 22.0 1.430 -0.530        126.1
 8734 6303.76 22.0 1.443 -1.580         51.6
 8734 6312.24 22.0 1.460 -1.550 -1.581  59.1
 8734 6336.10 22.0 1.443 -1.690 -1.777  48.5
 8734 6079.01 26.0 4.652 -1.020         82.6
 8734 6093.64 26.0 4.607 -1.400 -1.478  61.3
 8734 6094.37 26.0 4.652 -1.840 -1.717  41.5
 8734 6096.66 26.0 3.984 -1.830 -1.917  79.2
 8734 6105.13 26.0 4.548        -1.994  42.1
 8734 6120.25 26.0 0.915 -5.970 -6.080  50.2
 8734 6151.62 26.0 2.176 -3.295 -3.303 107.5
 8734 6157.73 26.0 4.076 -1.160 -1.094 114.5
 8734 6165.36 26.0 4.143 -1.473 -1.602  83.3
 8734 6173.33 26.0 2.223 -2.880 -2.842 129.1
 8734 6180.20 26.0 2.727 -2.591 -2.771 126.0
 8734 6187.99 26.0 3.943 -1.620         83.3
 8734 6200.31 26.0 2.609 -2.433 -2.362 128.2
 8734 6213.43 26.0 2.223 -2.481        143.3
 8734 6219.28 26.0 2.198 -2.432        154.5
 8734 6226.73 26.0 3.883 -2.120         69.6
 8734 6229.23 26.0 2.845 -2.805 -3.069  91.2
 8734 6232.64 26.0 3.654 -1.223 -1.309 124.5
 8734 6240.65 26.0 2.223 -3.230        115.5
 8734 6246.32 26.0 3.602 -0.779 -0.936 156.0
 8734 6265.13 26.0 2.176 -2.550        158.1
 8734 6270.22 26.0 2.858 -2.470 -2.666 122.1
 8734 6271.28 26.0 3.332 -2.703         74.9
 8734 6297.79 26.0 2.223 -2.737        143.5
 8734 6301.50 26.0 3.654 -0.718 -0.793 152.1
 8734 6315.81 26.0 4.076 -1.610         86.1
 8734 6322.69 26.0 2.588 -2.430 -2.310 138.5
 8734 6336.82 26.0 3.686 -0.856 -0.922 148.1
 8734 6353.84 26.0 0.915 -6.477         29.4
 8734 6358.70 26.0 0.859 -4.468        146.8
 8734 6084.11 26.1 3.199 -3.881 -3.864  59.9
 8734 6113.32 26.1 3.221 -4.230         40.5
 8734 6149.26 26.1 3.889 -2.841 -2.741  64.0
 8734 6238.39 26.1 3.889 -2.600         66.9
 8734 6247.56 26.1 3.892 -2.435 -2.489  74.8
 8734 6369.46 26.1 2.891 -4.110 -4.258  54.7
 8734 6108.10 28.0 1.676 -2.440        134.4
 8734 6128.96 28.0 1.676 -3.320         85.4
 8734 6176.80 28.0 4.088 -0.260 -0.194 102.6
 8734 6204.60 28.0 4.088 -1.100 -1.074  60.3
 8734 6223.98 28.0 4.105 -0.910 -0.981  55.5
 8734 6230.09 28.0 4.105 -1.260         51.8
 8734 6327.59 28.0 1.676 -3.150         99.1
 8734 6378.24 28.0 4.154 -0.830         61.6
 8734 6127.47 40.0 0.154 -1.060 -1.180  27.2
 8734 6134.58 40.0 0.000 -1.280 -1.426  24.9
 8734 6143.25 40.0 0.071 -1.100 -1.252  37.1
 9010 6154.22 11.0 2.102 -1.547 -1.620  82.2
 9010 6160.74 11.0 2.104 -1.246 -1.243 104.5
 9010 6318.71 12.0 5.108 -2.103         80.8
 9010 6319.24 12.0 5.108 -2.324 -2.249  55.2
 9010 6319.50 12.0 5.108 -2.803         35.2
 9010 6142.49 14.0 5.620        -1.634  54.4
 9010 6145.02 14.0 5.610        -1.512  55.4
 9010 6155.13 14.0 5.620        -0.792 101.5
 9010 6243.82 14.0 5.610        -1.379  75.6
 9010 6156.02 20.0 2.521 -2.521         31.7
 9010 6166.44 20.0 2.521 -1.142 -1.195 108.0
 9010 6169.04 20.0 2.523 -0.797 -0.843 126.7
 9010 6169.56 20.0 2.526 -0.478        161.6
 9010 6064.63 22.0 1.046 -1.888 -1.884  45.7
 9010 6091.17 22.0 2.267 -0.320 -0.460  61.5
 9010 6126.22 22.0 1.067 -1.368         82.4
 9010 6261.10 22.0 1.430 -0.530        113.0
 9010 6303.76 22.0 1.443 -1.580         47.3
 9010 6312.24 22.0 1.460 -1.550 -1.581  51.1
 9010 6336.10 22.0 1.443 -1.690 -1.777  39.8
 9010 6056.01 26.0 4.733 -0.460 -0.544 104.6
 9010 6079.01 26.0 4.652 -1.020         82.6
 9010 6093.64 26.0 4.607 -1.400 -1.478  60.0
 9010 6094.37 26.0 4.652 -1.840 -1.717  40.8
 9010 6096.66 26.0 3.984 -1.830 -1.917  72.9
 9010 6105.13 26.0 4.548        -1.994  36.2
 9010 6120.25 26.0 0.915 -5.970 -6.080  41.6
 9010 6151.62 26.0 2.176 -3.295 -3.303  98.2
 9010 6157.73 26.0 4.076 -1.160 -1.094 107.8
 9010 6165.36 26.0 4.143 -1.473 -1.602  87.2
 9010 6173.33 26.0 2.223 -2.880 -2.842 125.2
 9010 6180.20 26.0 2.727 -2.591 -2.771 120.4
 9010 6187.99 26.0 3.943 -1.620         78.0
 9010 6200.31 26.0 2.609 -2.433 -2.362 136.9
 9010 6219.28 26.0 2.198 -2.432        149.6
 9010 6226.73 26.0 3.883 -2.120         68.1
 9010 6229.23 26.0 2.845 -2.805 -3.069  89.6
 9010 6232.64 26.0 3.654 -1.223 -1.309 128.6
 9010 6240.65 26.0 2.223 -3.230        104.7
 9010 6246.32 26.0 3.602 -0.779 -0.936 148.7
 9010 6254.26 26.0 2.279 -2.439        154.1
 9010 6265.13 26.0 2.176 -2.550        143.8
 9010 6270.22 26.0 2.858 -2.470 -2.666 111.3
 9010 6271.28 26.0 3.332 -2.703         63.9
 9010 6297.79 26.0 2.223 -2.737        134.1
 9010 6315.81 26.0 4.076 -1.610         80.6
 9010 6322.69 26.0 2.588 -2.430 -2.310 134.7
 9010 6335.33 26.0 2.198 -2.177        157.8
 9010 6336.82 26.0 3.686 -0.856 -0.922 151.6
 9010 6353.84 26.0 0.915 -6.477         16.6
 9010 6358.70 26.0 0.859 -4.468        142.2
 9010 6084.11 26.1 3.199 -3.881 -3.864  60.5
 9010 6113.32 26.1 3.221 -4.230         23.8
 9010 6149.26 26.1 3.889 -2.841 -2.741  65.9
 9010 6238.39 26.1 3.889 -2.600         69.0
 9010 6247.56 26.1 3.892 -2.435 -2.489  85.4
 9010 6369.46 26.1 2.891 -4.110 -4.258  41.1
 9010 6108.10 28.0 1.676 -2.440        121.9
 9010 6128.96 28.0 1.676 -3.320         85.0
 9010 6176.80 28.0 4.088 -0.260 -0.194 105.1
 9010 6204.60 28.0 4.088 -1.100 -1.074  58.7
 9010 6223.98 28.0 4.105 -0.910 -0.981  54.1
 9010 6230.09 28.0 4.105 -1.260         36.2
 9010 6327.59 28.0 1.676 -3.150         97.6
 9010 6127.47 40.0 0.154 -1.060 -1.180  19.9
 9010 6134.58 40.0 0.000 -1.280 -1.426  22.6
 9010 6143.25 40.0 0.071 -1.100 -1.252  28.5
10133 6154.22 11.0 2.102 -1.547 -1.620  89.3
10133 6160.74 11.0 2.104 -1.246 -1.243 109.6
10133 6318.71 12.0 5.108 -2.103         83.7
10133 6319.24 12.0 5.108 -2.324 -2.249  71.8
10133 6319.50 12.0 5.108 -2.803         34.1
10133 6142.49 14.0 5.620        -1.634  50.8
10133 6145.02 14.0 5.610        -1.512  54.4
10133 6155.13 14.0 5.620        -0.792  98.4
10133 6243.82 14.0 5.610        -1.379  78.4
10133 6156.02 20.0 2.521 -2.521         32.2
10133 6166.44 20.0 2.521 -1.142 -1.195 112.6
10133 6169.04 20.0 2.523 -0.797 -0.843 134.5
10133 6169.56 20.0 2.526 -0.478        160.6
10133 6064.63 22.0 1.046 -1.888 -1.884  53.4
10133 6091.17 22.0 2.267 -0.320 -0.460  58.8
10133 6092.79 22.0 1.887 -1.380         21.7
10133 6126.22 22.0 1.067 -1.368         82.5
10133 6261.10 22.0 1.430 -0.530        114.1
10133 6303.76 22.0 1.443 -1.580         50.3
10133 6312.24 22.0 1.460 -1.550 -1.581  54.5
10133 6336.10 22.0 1.443 -1.690 -1.777  39.2
10133 6079.01 26.0 4.652 -1.020         78.5
10133 6093.64 26.0 4.607 -1.400 -1.478  62.4
10133 6096.66 26.0 3.984 -1.830 -1.917  76.2
10133 6105.13 26.0 4.548        -1.994  38.4
10133 6120.25 26.0 0.915 -5.970 -6.080  40.8
10133 6127.91 26.0 4.143 -1.399         98.7
10133 6151.62 26.0 2.176 -3.295 -3.303 105.9
10133 6157.73 26.0 4.076 -1.160 -1.094 113.1
10133 6165.36 26.0 4.143 -1.473 -1.602  69.7
10133 6173.33 26.0 2.223 -2.880 -2.842 129.4
10133 6180.20 26.0 2.727 -2.591 -2.771 121.6
10133 6187.99 26.0 3.943 -1.620         86.2
10133 6200.31 26.0 2.609 -2.433 -2.362 126.2
10133 6213.43 26.0 2.223 -2.481        139.4
10133 6219.28 26.0 2.198 -2.432        146.4
10133 6226.73 26.0 3.883 -2.120         64.7
10133 6229.23 26.0 2.845 -2.805 -3.069  91.6
10133 6232.64 26.0 3.654 -1.223 -1.309 120.8
10133 6240.65 26.0 2.223 -3.230        106.3
10133 6246.32 26.0 3.602 -0.779 -0.936 154.2
10133 6254.26 26.0 2.279 -2.439        165.4
10133 6265.13 26.0 2.176 -2.550        152.3
10133 6270.22 26.0 2.858 -2.470 -2.666 117.8
10133 6271.28 26.0 3.332 -2.703         52.9
10133 6297.79 26.0 2.223 -2.737        137.6
10133 6301.50 26.0 3.654 -0.718 -0.793 138.6
10133 6311.50 26.0 2.831 -3.141         93.3
10133 6315.81 26.0 4.076 -1.610         73.3
10133 6322.69 26.0 2.588 -2.430 -2.310 129.3
10133 6335.33 26.0 2.198 -2.177        159.2
10133 6336.82 26.0 3.686 -0.856 -0.922 147.9
10133 6353.84 26.0 0.915 -6.477         27.1
10133 6358.70 26.0 0.859 -4.468        144.6
10133 6084.11 26.1 3.199 -3.881 -3.864  38.4
10133 6113.32 26.1 3.221 -4.230         36.6
10133 6149.26 26.1 3.889 -2.841 -2.741  45.9
10133 6238.39 26.1 3.889 -2.600         69.3
10133 6247.56 26.1 3.892 -2.435 -2.489  77.2
10133 6369.46 26.1 2.891 -4.110 -4.258  41.8
10133 6108.10 28.0 1.676 -2.440        128.0
10133 6128.96 28.0 1.676 -3.320         83.3
10133 6176.80 28.0 4.088 -0.260 -0.194  91.4
10133 6204.60 28.0 4.088 -1.100 -1.074  61.9
10133 6223.98 28.0 4.105 -0.910 -0.981  57.7
10133 6230.09 28.0 4.105 -1.260         36.9
10133 6327.59 28.0 1.676 -3.150        101.2
10133 6127.47 40.0 0.154 -1.060 -1.180  21.5
10133 6134.58 40.0 0.000 -1.280 -1.426  22.4
10133 6143.25 40.0 0.071 -1.100 -1.252  30.6
10578 6154.22 11.0 2.102 -1.547 -1.620  88.9
10578 6160.74 11.0 2.104 -1.246 -1.243 111.1
10578 6318.71 12.0 5.108 -2.103         79.2
10578 6319.24 12.0 5.108 -2.324 -2.249  65.6
10578 6319.50 12.0 5.108 -2.803         32.3
10578 6142.49 14.0 5.620        -1.634  56.5
10578 6145.02 14.0 5.610        -1.512  59.2
10578 6155.13 14.0 5.620        -0.792 103.1
10578 6243.82 14.0 5.610        -1.379  63.8
10578 6156.02 20.0 2.521 -2.521         33.3
10578 6166.44 20.0 2.521 -1.142 -1.195 112.7
10578 6169.04 20.0 2.523 -0.797 -0.843 125.3
10578 6169.56 20.0 2.526 -0.478        163.7
10578 6064.63 22.0 1.046 -1.888 -1.884  57.4
10578 6091.17 22.0 2.267 -0.320 -0.460  62.4
10578 6092.79 22.0 1.887 -1.380         26.3
10578 6126.22 22.0 1.067 -1.368         83.7
10578 6261.10 22.0 1.430 -0.530        123.7
10578 6303.76 22.0 1.443 -1.580         64.5
10578 6312.24 22.0 1.460 -1.550 -1.581  57.6
10578 6336.10 22.0 1.443 -1.690 -1.777  50.3
10578 6056.01 26.0 4.733 -0.460 -0.544  97.5
10578 6079.01 26.0 4.652 -1.020         71.4
10578 6093.64 26.0 4.607 -1.400 -1.478  52.5
10578 6094.37 26.0 4.652 -1.840 -1.717  45.5
10578 6096.66 26.0 3.984 -1.830 -1.917  77.9
10578 6105.13 26.0 4.548        -1.994  40.2
10578 6120.25 26.0 0.915 -5.970 -6.080  49.2
10578 6127.91 26.0 4.143 -1.399        101.5
10578 6151.62 26.0 2.176 -3.295 -3.303 108.6
10578 6165.36 26.0 4.143 -1.473 -1.602  90.1
10578 6173.33 26.0 2.223 -2.880 -2.842 125.2
10578 6180.20 26.0 2.727 -2.591 -2.771 126.5
10578 6187.99 26.0 3.943 -1.620         81.3
10578 6200.31 26.0 2.609 -2.433 -2.362 133.3
10578 6213.43 26.0 2.223 -2.481        141.1
10578 6219.28 26.0 2.198 -2.432        153.0
10578 6226.73 26.0 3.883 -2.120         62.4
10578 6229.23 26.0 2.845 -2.805 -3.069  92.2
10578 6232.64 26.0 3.654 -1.223 -1.309 128.5
10578 6240.65 26.0 2.223 -3.230        111.1
10578 6246.32 26.0 3.602 -0.779 -0.936 163.2
10578 6254.26 26.0 2.279 -2.439        163.8
10578 6265.13 26.0 2.176 -2.550        151.5
10578 6270.22 26.0 2.858 -2.470 -2.666 125.0
10578 6271.28 26.0 3.332 -2.703         74.9
10578 6297.79 26.0 2.223 -2.737        140.7
10578 6301.50 26.0 3.654 -0.718 -0.793 148.3
10578 6315.81 26.0 4.076 -1.610         74.9
10578 6322.69 26.0 2.588 -2.430 -2.310 133.4
10578 6335.33 26.0 2.198 -2.177        158.7
10578 6336.82 26.0 3.686 -0.856 -0.922 151.5
10578 6353.84 26.0 0.915 -6.477         29.9
10578 6358.70 26.0 0.859 -4.468        149.2
10578 6084.11 26.1 3.199 -3.881 -3.864  47.4
10578 6113.32 26.1 3.221 -4.230         30.8
10578 6149.26 26.1 3.889 -2.841 -2.741  59.8
10578 6238.39 26.1 3.889 -2.600         72.2
10578 6247.56 26.1 3.892 -2.435 -2.489  84.8
10578 6369.46 26.1 2.891 -4.110 -4.258  40.3
10578 6108.10 28.0 1.676 -2.440        129.8
10578 6128.96 28.0 1.676 -3.320         87.4
10578 6176.80 28.0 4.088 -0.260 -0.194  92.8
10578 6204.60 28.0 4.088 -1.100 -1.074  59.5
10578 6230.09 28.0 4.105 -1.260         52.3
10578 6327.59 28.0 1.676 -3.150         98.1
10578 6127.47 40.0 0.154 -1.060 -1.180  30.2
10578 6134.58 40.0 0.000 -1.280 -1.426  30.6
10578 6143.25 40.0 0.071 -1.100 -1.252  29.6
10584 6154.22 11.0 2.102 -1.547 -1.620  96.9
10584 6160.74 11.0 2.104 -1.246 -1.243 110.5
10584 6318.71 12.0 5.108 -2.103         79.9
10584 6319.24 12.0 5.108 -2.324 -2.249  61.6
10584 6319.50 12.0 5.108 -2.803         40.9
10584 6142.49 14.0 5.620        -1.634  49.7
10584 6145.02 14.0 5.610        -1.512  57.9
10584 6155.13 14.0 5.620        -0.792  92.3
10584 6243.82 14.0 5.610        -1.379  61.7
10584 6156.02 20.0 2.521 -2.521         42.9
10584 6161.30 20.0 2.523 -1.266 -1.328 122.2
10584 6166.44 20.0 2.521 -1.142 -1.195 108.6
10584 6169.04 20.0 2.523 -0.797 -0.843 130.4
10584 6169.56 20.0 2.526 -0.478        166.2
10584 6064.63 22.0 1.046 -1.888 -1.884  65.6
10584 6091.17 22.0 2.267 -0.320 -0.460  68.1
10584 6092.79 22.0 1.887 -1.380         32.7
10584 6126.22 22.0 1.067 -1.368         83.5
10584 6258.10 22.0 1.443 -0.390        115.5
10584 6261.10 22.0 1.430 -0.530        134.3
10584 6303.76 22.0 1.443 -1.580         60.8
10584 6312.24 22.0 1.460 -1.550 -1.581  58.5
10584 6336.10 22.0 1.443 -1.690 -1.777  55.1
10584 6079.01 26.0 4.652 -1.020         84.1
10584 6093.64 26.0 4.607 -1.400 -1.478  70.5
10584 6096.66 26.0 3.984 -1.830 -1.917  88.1
10584 6105.13 26.0 4.548        -1.994  42.5
10584 6120.25 26.0 0.915 -5.970 -6.080  61.8
10584 6127.91 26.0 4.143 -1.399         85.3
10584 6151.62 26.0 2.176 -3.295 -3.303 107.9
10584 6157.73 26.0 4.076 -1.160 -1.094 114.5
10584 6165.36 26.0 4.143 -1.473 -1.602  78.8
10584 6173.33 26.0 2.223 -2.880 -2.842 136.5
10584 6180.20 26.0 2.727 -2.591 -2.771 123.8
10584 6187.99 26.0 3.943 -1.620         90.4
10584 6200.31 26.0 2.609 -2.433 -2.362 132.4
10584 6213.43 26.0 2.223 -2.481        154.0
10584 6219.28 26.0 2.198 -2.432        157.4
10584 6226.73 26.0 3.883 -2.120         68.9
10584 6229.23 26.0 2.845 -2.805 -3.069  99.2
10584 6232.64 26.0 3.654 -1.223 -1.309 137.1
10584 6240.65 26.0 2.223 -3.230        117.5
10584 6246.32 26.0 3.602 -0.779 -0.936 159.2
10584 6254.26 26.0 2.279 -2.439        163.8
10584 6265.13 26.0 2.176 -2.550        160.0
10584 6270.22 26.0 2.858 -2.470 -2.666 108.8
10584 6271.28 26.0 3.332 -2.703         73.1
10584 6297.79 26.0 2.223 -2.737        143.2
10584 6301.50 26.0 3.654 -0.718 -0.793 147.6
10584 6315.81 26.0 4.076 -1.610         78.6
10584 6322.69 26.0 2.588 -2.430 -2.310 136.0
10584 6336.82 26.0 3.686 -0.856 -0.922 150.5
10584 6353.84 26.0 0.915 -6.477         32.5
10584 6358.70 26.0 0.859 -4.468        145.7
10584 6084.11 26.1 3.199 -3.881 -3.864  47.3
10584 6113.32 26.1 3.221 -4.230         30.3
10584 6149.26 26.1 3.889 -2.841 -2.741  51.0
10584 6238.39 26.1 3.889 -2.600         53.0
10584 6247.56 26.1 3.892 -2.435 -2.489  58.4
10584 6369.46 26.1 2.891 -4.110 -4.258  45.4
10584 6108.10 28.0 1.676 -2.440        133.7
10584 6128.96 28.0 1.676 -3.320         91.4
10584 6176.80 28.0 4.088 -0.260 -0.194  99.8
10584 6204.60 28.0 4.088 -1.100 -1.074  69.7
10584 6223.98 28.0 4.105 -0.910 -0.981  55.7
10584 6230.09 28.0 4.105 -1.260         52.1
10584 6327.59 28.0 1.676 -3.150        105.2
10584 6127.47 40.0 0.154 -1.060 -1.180  37.9
10584 6134.58 40.0 0.000 -1.280 -1.426  36.5
10584 6140.53 40.0 0.519 -1.410         16.0
10584 6143.25 40.0 0.071 -1.100 -1.252  41.5
10645 6154.22 11.0 2.102 -1.547 -1.620  87.0
10645 6160.74 11.0 2.104 -1.246 -1.243 109.0
10645 6318.71 12.0 5.108 -2.103         86.3
10645 6319.24 12.0 5.108 -2.324 -2.249  72.3
10645 6319.50 12.0 5.108 -2.803         39.0
10645 6142.49 14.0 5.620        -1.634  56.8
10645 6145.02 14.0 5.610        -1.512  63.2
10645 6155.13 14.0 5.620        -0.792  98.8
10645 6243.82 14.0 5.610        -1.379  74.0
10645 6156.02 20.0 2.521 -2.521         30.0
10645 6161.30 20.0 2.523 -1.266 -1.328 121.5
10645 6166.44 20.0 2.521 -1.142 -1.195 121.6
10645 6169.04 20.0 2.523 -0.797 -0.843 133.8
10645 6169.56 20.0 2.526 -0.478        167.9
10645 6064.63 22.0 1.046 -1.888 -1.884  56.7
10645 6091.17 22.0 2.267 -0.320 -0.460  61.8
10645 6092.79 22.0 1.887 -1.380         24.6
10645 6126.22 22.0 1.067 -1.368         84.4
10645 6258.10 22.0 1.443 -0.390        111.3
10645 6261.10 22.0 1.430 -0.530        122.1
10645 6303.76 22.0 1.443 -1.580         61.6
10645 6312.24 22.0 1.460 -1.550 -1.581  54.9
10645 6336.10 22.0 1.443 -1.690 -1.777  53.7
10645 6079.01 26.0 4.652 -1.020         87.8
10645 6093.64 26.0 4.607 -1.400 -1.478  58.0
10645 6094.37 26.0 4.652 -1.840 -1.717  45.2
10645 6096.66 26.0 3.984 -1.830 -1.917  84.7
10645 6105.13 26.0 4.548        -1.994  40.7
10645 6120.25 26.0 0.915 -5.970 -6.080  47.7
10645 6127.91 26.0 4.143 -1.399         98.8
10645 6151.62 26.0 2.176 -3.295 -3.303 105.9
10645 6157.73 26.0 4.076 -1.160 -1.094 121.7
10645 6165.36 26.0 4.143 -1.473 -1.602  90.4
10645 6173.33 26.0 2.223 -2.880 -2.842 138.3
10645 6180.20 26.0 2.727 -2.591 -2.771 132.7
10645 6187.99 26.0 3.943 -1.620         86.9
10645 6219.28 26.0 2.198 -2.432        150.8
10645 6226.73 26.0 3.883 -2.120         76.7
10645 6229.23 26.0 2.845 -2.805 -3.069  90.5
10645 6232.64 26.0 3.654 -1.223 -1.309 136.5
10645 6240.65 26.0 2.223 -3.230        118.6
10645 6246.32 26.0 3.602 -0.779 -0.936 159.8
10645 6265.13 26.0 2.176 -2.550        152.8
10645 6270.22 26.0 2.858 -2.470 -2.666 128.0
10645 6271.28 26.0 3.332 -2.703         78.4
10645 6297.79 26.0 2.223 -2.737        142.3
10645 6301.50 26.0 3.654 -0.718 -0.793 145.0
10645 6315.81 26.0 4.076 -1.610         85.9
10645 6322.69 26.0 2.588 -2.430 -2.310 140.7
10645 6336.82 26.0 3.686 -0.856 -0.922 145.0
10645 6353.84 26.0 0.915 -6.477         25.9
10645 6358.70 26.0 0.859 -4.468        144.0
10645 6084.11 26.1 3.199 -3.881 -3.864  50.7
10645 6113.32 26.1 3.221 -4.230         37.3
10645 6149.26 26.1 3.889 -2.841 -2.741  56.8
10645 6238.39 26.1 3.889 -2.600         80.7
10645 6247.56 26.1 3.892 -2.435 -2.489  85.9
10645 6369.46 26.1 2.891 -4.110 -4.258  52.7
10645 6108.10 28.0 1.676 -2.440        133.1
10645 6128.96 28.0 1.676 -3.320         83.2
10645 6176.80 28.0 4.088 -0.260 -0.194  99.1
10645 6204.60 28.0 4.088 -1.100 -1.074  57.0
10645 6223.98 28.0 4.105 -0.910 -0.981  54.8
10645 6230.09 28.0 4.105 -1.260         52.0
10645 6327.59 28.0 1.676 -3.150         99.5
10645 6378.24 28.0 4.154 -0.830         59.7
10645 6127.47 40.0 0.154 -1.060 -1.180  21.2
10645 6134.58 40.0 0.000 -1.280 -1.426  19.9
10645 6143.25 40.0 0.071 -1.100 -1.252  28.9
10740 6154.22 11.0 2.102 -1.547 -1.620 107.2
10740 6160.74 11.0 2.104 -1.246 -1.243 119.9
10740 6318.71 12.0 5.108 -2.103         94.3
10740 6319.24 12.0 5.108 -2.324 -2.249  75.2
10740 6319.50 12.0 5.108 -2.803         40.5
10740 6142.49 14.0 5.620        -1.634  54.2
10740 6145.02 14.0 5.610        -1.512  51.9
10740 6155.13 14.0 5.620        -0.792  96.2
10740 6243.82 14.0 5.610        -1.379  73.5
10740 6156.02 20.0 2.521 -2.521         47.1
10740 6161.30 20.0 2.523 -1.266 -1.328 139.8
10740 6166.44 20.0 2.521 -1.142 -1.195 129.1
10740 6169.04 20.0 2.523 -0.797 -0.843 143.9
10740 6064.63 22.0 1.046 -1.888 -1.884  84.9
10740 6091.17 22.0 2.267 -0.320 -0.460  85.3
10740 6092.79 22.0 1.887 -1.380         43.9
10740 6126.22 22.0 1.067 -1.368        112.6
10740 6258.10 22.0 1.443 -0.390        142.6
10740 6303.76 22.0 1.443 -1.580         93.3
10740 6312.24 22.0 1.460 -1.550 -1.581  85.9
10740 6336.10 22.0 1.443 -1.690 -1.777  84.9
10740 6079.01 26.0 4.652 -1.020         86.1
10740 6093.64 26.0 4.607 -1.400 -1.478  79.3
10740 6094.37 26.0 4.652 -1.840 -1.717  46.4
10740 6096.66 26.0 3.984 -1.830 -1.917  84.9
10740 6105.13 26.0 4.548        -1.994  40.1
10740 6120.25 26.0 0.915 -5.970 -6.080  75.2
10740 6151.62 26.0 2.176 -3.295 -3.303 124.9
10740 6157.73 26.0 4.076 -1.160 -1.094 123.5
10740 6165.36 26.0 4.143 -1.473 -1.602  90.6
10740 6173.33 26.0 2.223 -2.880 -2.842 151.3
10740 6180.20 26.0 2.727 -2.591 -2.771 145.5
10740 6187.99 26.0 3.943 -1.620        100.2
10740 6200.31 26.0 2.609 -2.433 -2.362 149.7
10740 6213.43 26.0 2.223 -2.481        164.6
10740 6226.73 26.0 3.883 -2.120         76.1
10740 6229.23 26.0 2.845 -2.805 -3.069 104.3
10740 6232.64 26.0 3.654 -1.223 -1.309 146.7
10740 6240.65 26.0 2.223 -3.230        136.7
10740 6270.22 26.0 2.858 -2.470 -2.666 132.2
10740 6271.28 26.0 3.332 -2.703         88.5
10740 6297.79 26.0 2.223 -2.737        165.8
10740 6301.50 26.0 3.654 -0.718 -0.793 159.5
10740 6315.81 26.0 4.076 -1.610         94.1
10740 6322.69 26.0 2.588 -2.430 -2.310 151.1
10740 6336.82 26.0 3.686 -0.856 -0.922 158.8
10740 6353.84 26.0 0.915 -6.477         50.0
10740 6084.11 26.1 3.199 -3.881 -3.864  53.3
10740 6113.32 26.1 3.221 -4.230         34.3
10740 6149.26 26.1 3.889 -2.841 -2.741  47.2
10740 6238.39 26.1 3.889 -2.600         70.1
10740 6247.56 26.1 3.892 -2.435 -2.489  75.8
10740 6369.46 26.1 2.891 -4.110 -4.258  33.7
10740 6108.10 28.0 1.676 -2.440        150.8
10740 6128.96 28.0 1.676 -3.320        108.4
10740 6176.80 28.0 4.088 -0.260 -0.194 105.2
10740 6204.60 28.0 4.088 -1.100 -1.074  61.8
10740 6223.98 28.0 4.105 -0.910 -0.981  67.5
10740 6327.59 28.0 1.676 -3.150        117.0
10740 6127.47 40.0 0.154 -1.060 -1.180  59.1
10740 6134.58 40.0 0.000 -1.280 -1.426  55.2
10740 6140.53 40.0 0.519 -1.410         23.4
10740 6143.25 40.0 0.071 -1.100 -1.252  62.9
10996 6154.22 11.0 2.102 -1.547 -1.620 104.1
10996 6160.74 11.0 2.104 -1.246 -1.243 119.3
10996 6318.71 12.0 5.108 -2.103         78.8
10996 6319.24 12.0 5.108 -2.324 -2.249  61.7
10996 6319.50 12.0 5.108 -2.803         30.7
10996 6142.49 14.0 5.620        -1.634  52.9
10996 6145.02 14.0 5.610        -1.512  54.7
10996 6155.13 14.0 5.620        -0.792 100.4
10996 6243.82 14.0 5.610        -1.379  70.0
10996 6156.02 20.0 2.521 -2.521         49.0
10996 6161.30 20.0 2.523 -1.266 -1.328 134.2
10996 6166.44 20.0 2.521 -1.142 -1.195 125.7
10996 6169.04 20.0 2.523 -0.797 -0.843 146.8
10996 6064.63 22.0 1.046 -1.888 -1.884  84.3
10996 6091.17 22.0 2.267 -0.320 -0.460  79.9
10996 6092.79 22.0 1.887 -1.380         41.7
10996 6126.22 22.0 1.067 -1.368        108.5
10996 6258.10 22.0 1.443 -0.390        137.8
10996 6303.76 22.0 1.443 -1.580         87.0
10996 6312.24 22.0 1.460 -1.550 -1.581  78.7
10996 6336.10 22.0 1.443 -1.690 -1.777  77.3
10996 6056.01 26.0 4.733 -0.460 -0.544  98.4
10996 6079.01 26.0 4.652 -1.020         78.4
10996 6093.64 26.0 4.607 -1.400 -1.478  63.4
10996 6094.37 26.0 4.652 -1.840 -1.717  45.6
10996 6096.66 26.0 3.984 -1.830 -1.917  82.9
10996 6105.13 26.0 4.548        -1.994  47.5
10996 6120.25 26.0 0.915 -5.970 -6.080  67.2
10996 6127.91 26.0 4.143 -1.399        100.4
10996 6151.62 26.0 2.176 -3.295 -3.303 116.0
10996 6165.36 26.0 4.143 -1.473 -1.602  89.1
10996 6173.33 26.0 2.223 -2.880 -2.842 148.2
10996 6187.99 26.0 3.943 -1.620         94.4
10996 6200.31 26.0 2.609 -2.433 -2.362 146.8
10996 6213.43 26.0 2.223 -2.481        160.4
10996 6219.28 26.0 2.198 -2.432        168.0
10996 6226.73 26.0 3.883 -2.120         67.8
10996 6229.23 26.0 2.845 -2.805 -3.069 100.7
10996 6232.64 26.0 3.654 -1.223 -1.309 138.6
10996 6240.65 26.0 2.223 -3.230        124.2
10996 6246.32 26.0 3.602 -0.779 -0.936 165.3
10996 6270.22 26.0 2.858 -2.470 -2.666 129.1
10996 6271.28 26.0 3.332 -2.703         82.1
10996 6301.50 26.0 3.654 -0.718 -0.793 161.8
10996 6315.81 26.0 4.076 -1.610         85.7
10996 6322.69 26.0 2.588 -2.430 -2.310 156.5
10996 6336.82 26.0 3.686 -0.856 -0.922 158.2
10996 6358.70 26.0 0.859 -4.468        160.0
10996 6084.11 26.1 3.199 -3.881 -3.864  52.6
10996 6113.32 26.1 3.221 -4.230         33.7
10996 6149.26 26.1 3.889 -2.841 -2.741  55.2
10996 6238.39 26.1 3.889 -2.600         71.2
10996 6247.56 26.1 3.892 -2.435 -2.489  72.3
10996 6369.46 26.1 2.891 -4.110 -4.258  38.0
10996 6108.10 28.0 1.676 -2.440        139.7
10996 6128.96 28.0 1.676 -3.320        106.2
10996 6176.80 28.0 4.088 -0.260 -0.194  91.9
10996 6204.60 28.0 4.088 -1.100 -1.074  57.6
10996 6223.98 28.0 4.105 -0.910 -0.981  65.6
10996 6230.09 28.0 4.105 -1.260         49.2
10996 6327.59 28.0 1.676 -3.150        117.7
10996 6127.47 40.0 0.154 -1.060 -1.180  52.1
10996 6134.58 40.0 0.000 -1.280 -1.426  46.9
10996 6140.53 40.0 0.519 -1.410         17.8
10996 6143.25 40.0 0.071 -1.100 -1.252  60.6
11413 6154.22 11.0 2.102 -1.547 -1.620 117.7
11413 6160.74 11.0 2.104 -1.246 -1.243 130.2
11413 6318.71 12.0 5.108 -2.103         94.4
11413 6319.24 12.0 5.108 -2.324 -2.249  66.9
11413 6319.50 12.0 5.108 -2.803         43.1
11413 6142.49 14.0 5.620        -1.634  41.5
11413 6145.02 14.0 5.610        -1.512  44.9
11413 6155.13 14.0 5.620        -0.792  94.1
11413 6243.82 14.0 5.610        -1.379  57.2
11413 6156.02 20.0 2.521 -2.521         59.0
11413 6166.44 20.0 2.521 -1.142 -1.195 138.6
11413 6169.04 20.0 2.523 -0.797 -0.843 158.1
11413 6064.63 22.0 1.046 -1.888 -1.884 103.2
11413 6091.17 22.0 2.267 -0.320 -0.460  88.9
11413 6092.79 22.0 1.887 -1.380         55.6
11413 6126.22 22.0 1.067 -1.368        132.4
11413 6258.10 22.0 1.443 -0.390        157.8
11413 6303.76 22.0 1.443 -1.580        105.8
11413 6312.24 22.0 1.460 -1.550 -1.581 101.5
11413 6336.10 22.0 1.443 -1.690 -1.777  95.2
11413 6056.01 26.0 4.733 -0.460 -0.544 100.4
11413 6079.01 26.0 4.652 -1.020         84.3
11413 6093.64 26.0 4.607 -1.400 -1.478  66.2
11413 6094.37 26.0 4.652 -1.840 -1.717  45.0
11413 6096.66 26.0 3.984 -1.830 -1.917  81.3
11413 6105.13 26.0 4.548        -1.994  46.6
11413 6120.25 26.0 0.915 -5.970 -6.080  92.7
11413 6127.91 26.0 4.143 -1.399        103.3
11413 6151.62 26.0 2.176 -3.295 -3.303 130.5
11413 6173.33 26.0 2.223 -2.880 -2.842 160.7
11413 6187.99 26.0 3.943 -1.620        102.2
11413 6200.31 26.0 2.609 -2.433 -2.362 152.9
11413 6226.73 26.0 3.883 -2.120         76.8
11413 6229.23 26.0 2.845 -2.805 -3.069 114.7
11413 6232.64 26.0 3.654 -1.223 -1.309 152.9
11413 6240.65 26.0 2.223 -3.230        133.5
11413 6246.32 26.0 3.602 -0.779 -0.936 169.2
11413 6270.22 26.0 2.858 -2.470 -2.666 133.5
11413 6271.28 26.0 3.332 -2.703         86.6
11413 6315.81 26.0 4.076 -1.610         91.7
11413 6322.69 26.0 2.588 -2.430 -2.310 168.4
11413 6336.82 26.0 3.686 -0.856 -0.922 162.9
11413 6353.84 26.0 0.915 -6.477         62.2
11413 6084.11 26.1 3.199 -3.881 -3.864  37.9
11413 6113.32 26.1 3.221 -4.230         29.3
11413 6149.26 26.1 3.889 -2.841 -2.741  33.3
11413 6247.56 26.1 3.892 -2.435 -2.489  58.3
11413 6369.46 26.1 2.891 -4.110 -4.258  39.4
11413 6108.10 28.0 1.676 -2.440        159.6
11413 6128.96 28.0 1.676 -3.320        112.2
11413 6176.80 28.0 4.088 -0.260 -0.194 107.5
11413 6204.60 28.0 4.088 -1.100 -1.074  65.2
11413 6223.98 28.0 4.105 -0.910 -0.981  64.6
11413 6230.09 28.0 4.105 -1.260         44.1
11413 6327.59 28.0 1.676 -3.150        127.4
11413 6127.47 40.0 0.154 -1.060 -1.180  79.1
11413 6134.58 40.0 0.000 -1.280 -1.426  75.2
11413 6140.53 40.0 0.519 -1.410         32.7
11413 6143.25 40.0 0.071 -1.100 -1.252  81.8
11573 6154.22 11.0 2.102 -1.547 -1.620 100.5
11573 6160.74 11.0 2.104 -1.246 -1.243 111.0
11573 6318.71 12.0 5.108 -2.103         80.0
11573 6319.24 12.0 5.108 -2.324 -2.249  61.0
11573 6319.50 12.0 5.108 -2.803         33.6
11573 6142.49 14.0 5.620        -1.634  54.9
11573 6145.02 14.0 5.610        -1.512  52.6
11573 6155.13 14.0 5.620        -0.792 101.6
11573 6243.82 14.0 5.610        -1.379  66.0
11573 6156.02 20.0 2.521 -2.521         46.2
11573 6166.44 20.0 2.521 -1.142 -1.195 121.9
11573 6169.04 20.0 2.523 -0.797 -0.843 136.8
11573 6169.56 20.0 2.526 -0.478        158.7
11573 6064.63 22.0 1.046 -1.888 -1.884  68.7
11573 6091.17 22.0 2.267 -0.320 -0.460  61.0
11573 6092.79 22.0 1.887 -1.380         34.4
11573 6126.22 22.0 1.067 -1.368         95.6
11573 6258.10 22.0 1.443 -0.390        124.9
11573 6303.76 22.0 1.443 -1.580         73.6
11573 6312.24 22.0 1.460 -1.550 -1.581  67.1
11573 6336.10 22.0 1.443 -1.690 -1.777  62.3
11573 6079.01 26.0 4.652 -1.020         82.4
11573 6093.64 26.0 4.607 -1.400 -1.478  56.7
11573 6094.37 26.0 4.652 -1.840 -1.717  41.6
11573 6096.66 26.0 3.984 -1.830 -1.917  79.1
11573 6105.13 26.0 4.548        -1.994  41.6
11573 6120.25 26.0 0.915 -5.970 -6.080  59.1
11573 6127.91 26.0 4.143 -1.399         96.6
11573 6151.62 26.0 2.176 -3.295 -3.303 118.3
11573 6165.36 26.0 4.143 -1.473 -1.602  94.1
11573 6173.33 26.0 2.223 -2.880 -2.842 143.1
11573 6180.20 26.0 2.727 -2.591 -2.771 135.6
11573 6187.99 26.0 3.943 -1.620         89.5
11573 6200.31 26.0 2.609 -2.433 -2.362 135.4
11573 6213.43 26.0 2.223 -2.481        149.4
11573 6219.28 26.0 2.198 -2.432        154.8
11573 6226.73 26.0 3.883 -2.120         72.0
11573 6229.23 26.0 2.845 -2.805 -3.069 100.9
11573 6232.64 26.0 3.654 -1.223 -1.309 132.2
11573 6240.65 26.0 2.223 -3.230        121.3
11573 6246.32 26.0 3.602 -0.779 -0.936 159.8
11573 6270.22 26.0 2.858 -2.470 -2.666 122.2
11573 6271.28 26.0 3.332 -2.703         73.1
11573 6297.79 26.0 2.223 -2.737        152.4
11573 6301.50 26.0 3.654 -0.718 -0.793 151.5
11573 6311.50 26.0 2.831 -3.141         98.6
11573 6315.81 26.0 4.076 -1.610         85.6
11573 6322.69 26.0 2.588 -2.430 -2.310 147.7
11573 6336.82 26.0 3.686 -0.856 -0.922 153.6
11573 6353.84 26.0 0.915 -6.477         35.9
11573 6358.70 26.0 0.859 -4.468        155.2
11573 6084.11 26.1 3.199 -3.881 -3.864  47.6
11573 6113.32 26.1 3.221 -4.230         37.4
11573 6149.26 26.1 3.889 -2.841 -2.741  53.7
11573 6247.56 26.1 3.892 -2.435 -2.489  72.3
11573 6369.46 26.1 2.891 -4.110 -4.258  47.9
11573 6108.10 28.0 1.676 -2.440        137.4
11573 6128.96 28.0 1.676 -3.320         95.4
11573 6176.80 28.0 4.088 -0.260 -0.194  91.4
11573 6204.60 28.0 4.088 -1.100 -1.074  59.1
11573 6223.98 28.0 4.105 -0.910 -0.981  54.3
11573 6230.09 28.0 4.105 -1.260         49.6
11573 6327.59 28.0 1.676 -3.150        105.6
11573 6378.24 28.0 4.154 -0.830         58.9
11573 6127.47 40.0 0.154 -1.060 -1.180  33.7
11573 6134.58 40.0 0.000 -1.280 -1.426  36.2
11573 6140.53 40.0 0.519 -1.410         12.4
11573 6143.25 40.0 0.071 -1.100 -1.252  43.2
11622 6154.22 11.0 2.102 -1.547 -1.620  99.4
11622 6160.74 11.0 2.104 -1.246 -1.243 118.9
11622 6318.71 12.0 5.108 -2.103         91.7
11622 6319.24 12.0 5.108 -2.324 -2.249  60.7
11622 6319.50 12.0 5.108 -2.803         31.6
11622 6142.49 14.0 5.620        -1.634  50.2
11622 6145.02 14.0 5.610        -1.512  53.9
11622 6155.13 14.0 5.620        -0.792  94.6
11622 6243.82 14.0 5.610        -1.379  73.6
11622 6156.02 20.0 2.521 -2.521         47.5
11622 6161.30 20.0 2.523 -1.266 -1.328 129.7
11622 6166.44 20.0 2.521 -1.142 -1.195 123.9
11622 6169.04 20.0 2.523 -0.797 -0.843 135.2
11622 6064.63 22.0 1.046 -1.888 -1.884  68.8
11622 6091.17 22.0 2.267 -0.320 -0.460  64.4
11622 6092.79 22.0 1.887 -1.380         33.5
11622 6126.22 22.0 1.067 -1.368         98.1
11622 6258.10 22.0 1.443 -0.390        124.6
11622 6303.76 22.0 1.443 -1.580         66.7
11622 6312.24 22.0 1.460 -1.550 -1.581  67.2
11622 6336.10 22.0 1.443 -1.690 -1.777  64.0
11622 6079.01 26.0 4.652 -1.020         91.4
11622 6093.64 26.0 4.607 -1.400 -1.478  62.8
11622 6094.37 26.0 4.652 -1.840 -1.717  50.6
11622 6096.66 26.0 3.984 -1.830 -1.917  80.5
11622 6105.13 26.0 4.548        -1.994  33.1
11622 6120.25 26.0 0.915 -5.970 -6.080  65.7
11622 6151.62 26.0 2.176 -3.295 -3.303 110.3
11622 6157.73 26.0 4.076 -1.160 -1.094 125.1
11622 6165.36 26.0 4.143 -1.473 -1.602  85.0
11622 6173.33 26.0 2.223 -2.880 -2.842 147.1
11622 6180.20 26.0 2.727 -2.591 -2.771 133.1
11622 6187.99 26.0 3.943 -1.620         83.6
11622 6200.31 26.0 2.609 -2.433 -2.362 139.8
11622 6213.43 26.0 2.223 -2.481        142.8
11622 6219.28 26.0 2.198 -2.432        152.6
11622 6226.73 26.0 3.883 -2.120         62.2
11622 6229.23 26.0 2.845 -2.805 -3.069  88.1
11622 6232.64 26.0 3.654 -1.223 -1.309 134.4
11622 6240.65 26.0 2.223 -3.230        130.2
11622 6246.32 26.0 3.602 -0.779 -0.936 163.6
11622 6265.13 26.0 2.176 -2.550        166.8
11622 6270.22 26.0 2.858 -2.470 -2.666 122.0
11622 6271.28 26.0 3.332 -2.703         75.8
11622 6297.79 26.0 2.223 -2.737        151.9
11622 6301.50 26.0 3.654 -0.718 -0.793 151.9
11622 6315.81 26.0 4.076 -1.610         92.1
11622 6322.69 26.0 2.588 -2.430 -2.310 145.7
11622 6336.82 26.0 3.686 -0.856 -0.922 152.5
11622 6353.84 26.0 0.915 -6.477         35.7
11622 6358.70 26.0 0.859 -4.468        161.2
11622 6084.11 26.1 3.199 -3.881 -3.864  48.9
11622 6113.32 26.1 3.221 -4.230         31.2
11622 6149.26 26.1 3.889 -2.841 -2.741  50.1
11622 6238.39 26.1 3.889 -2.600         75.4
11622 6247.56 26.1 3.892 -2.435 -2.489  68.1
11622 6369.46 26.1 2.891 -4.110 -4.258  37.1
11622 6108.10 28.0 1.676 -2.440        146.1
11622 6128.96 28.0 1.676 -3.320         91.3
11622 6176.80 28.0 4.088 -0.260 -0.194 100.8
11622 6204.60 28.0 4.088 -1.100 -1.074  60.8
11622 6223.98 28.0 4.105 -0.910 -0.981  57.0
11622 6230.09 28.0 4.105 -1.260         39.0
11622 6327.59 28.0 1.676 -3.150        110.8
11622 6378.24 28.0 4.154 -0.830         66.4
11622 6127.47 40.0 0.154 -1.060 -1.180  34.8
11622 6134.58 40.0 0.000 -1.280 -1.426  40.8
11622 6143.25 40.0 0.071 -1.100 -1.252  42.8
12478 6154.22 11.0 2.102 -1.547 -1.620 131.4
12478 6160.74 11.0 2.104 -1.246 -1.243 143.2
12478 6318.71 12.0 5.108 -2.103        100.0
12478 6319.24 12.0 5.108 -2.324 -2.249  81.4
12478 6319.50 12.0 5.108 -2.803         43.7
12478 6142.49 14.0 5.620        -1.634  43.6
12478 6145.02 14.0 5.610        -1.512  51.3
12478 6155.13 14.0 5.620        -0.792  97.2
12478 6243.82 14.0 5.610        -1.379  52.3
12478 6156.02 20.0 2.521 -2.521         67.1
12478 6166.44 20.0 2.521 -1.142 -1.195 150.5
12478 6064.63 22.0 1.046 -1.888 -1.884 117.8
12478 6091.17 22.0 2.267 -0.320 -0.460 101.8
12478 6092.79 22.0 1.887 -1.380         58.8
12478 6126.22 22.0 1.067 -1.368        157.0
12478 6303.76 22.0 1.443 -1.580        125.9
12478 6312.24 22.0 1.460 -1.550 -1.581 117.2
12478 6336.10 22.0 1.443 -1.690 -1.777 110.7
12478 6079.01 26.0 4.652 -1.020         87.0
12478 6093.64 26.0 4.607 -1.400 -1.478  75.5
12478 6094.37 26.0 4.652 -1.840 -1.717  50.5
12478 6096.66 26.0 3.984 -1.830 -1.917  86.9
12478 6105.13 26.0 4.548        -1.994  58.2
12478 6120.25 26.0 0.915 -5.970 -6.080 106.2
12478 6127.91 26.0 4.143 -1.399        114.8
12478 6151.62 26.0 2.176 -3.295 -3.303 139.6
12478 6165.36 26.0 4.143 -1.473 -1.602 102.1
12478 6180.20 26.0 2.727 -2.591 -2.771 155.6
12478 6187.99 26.0 3.943 -1.620        105.9
12478 6200.31 26.0 2.609 -2.433 -2.362 170.0
12478 6226.73 26.0 3.883 -2.120         82.1
12478 6229.23 26.0 2.845 -2.805 -3.069 124.2
12478 6232.64 26.0 3.654 -1.223 -1.309 155.7
12478 6240.65 26.0 2.223 -3.230        151.7
12478 6270.22 26.0 2.858 -2.470 -2.666 137.9
12478 6271.28 26.0 3.332 -2.703         90.3
12478 6315.81 26.0 4.076 -1.610        100.8
12478 6353.84 26.0 0.915 -6.477         78.1
12478 6084.11 26.1 3.199 -3.881 -3.864  39.5
12478 6113.32 26.1 3.221 -4.230         29.2
12478 6149.26 26.1 3.889 -2.841 -2.741  45.6
12478 6247.56 26.1 3.892 -2.435 -2.489  62.8
12478 6369.46 26.1 2.891 -4.110 -4.258  32.8
12478 6128.96 28.0 1.676 -3.320        124.5
12478 6176.80 28.0 4.088 -0.260 -0.194 109.8
12478 6204.60 28.0 4.088 -1.100 -1.074  69.5
12478 6223.98 28.0 4.105 -0.910 -0.981  70.1
12478 6230.09 28.0 4.105 -1.260         39.3
12478 6327.59 28.0 1.676 -3.150        146.6
12478 6127.47 40.0 0.154 -1.060 -1.180 100.9
12478 6134.58 40.0 0.000 -1.280 -1.426 100.7
12478 6140.53 40.0 0.519 -1.410         51.2
12478 6143.25 40.0 0.071 -1.100 -1.252 110.6
12550 6154.22 11.0 2.102 -1.547 -1.620  89.7
12550 6160.74 11.0 2.104 -1.246 -1.243 108.5
12550 6318.71 12.0 5.108 -2.103         75.1
12550 6319.24 12.0 5.108 -2.324 -2.249  68.1
12550 6319.50 12.0 5.108 -2.803         29.4
12550 6142.49 14.0 5.620        -1.634  56.6
12550 6145.02 14.0 5.610        -1.512  52.6
12550 6155.13 14.0 5.620        -0.792  97.1
12550 6243.82 14.0 5.610        -1.379  72.1
12550 6156.02 20.0 2.521 -2.521         36.7
12550 6161.30 20.0 2.523 -1.266 -1.328 114.3
12550 6166.44 20.0 2.521 -1.142 -1.195 111.0
12550 6169.04 20.0 2.523 -0.797 -0.843 132.4
12550 6169.56 20.0 2.526 -0.478        162.9
12550 6091.17 22.0 2.267 -0.320 -0.460  60.0
12550 6092.79 22.0 1.887 -1.380         30.8
12550 6126.22 22.0 1.067 -1.368         90.6
12550 6303.76 22.0 1.443 -1.580         55.1
12550 6312.24 22.0 1.460 -1.550 -1.581  62.1
12550 6336.10 22.0 1.443 -1.690 -1.777  48.3
12550 6056.01 26.0 4.733 -0.460 -0.544 101.1
12550 6079.01 26.0 4.652 -1.020         78.4
12550 6093.64 26.0 4.607 -1.400 -1.478  63.5
12550 6096.66 26.0 3.984 -1.830 -1.917  79.9
12550 6105.13 26.0 4.548        -1.994  39.3
12550 6120.25 26.0 0.915 -5.970 -6.080  63.1
12550 6127.91 26.0 4.143 -1.399         95.5
12550 6151.62 26.0 2.176 -3.295 -3.303 105.9
12550 6157.73 26.0 4.076 -1.160 -1.094 116.3
12550 6165.36 26.0 4.143 -1.473 -1.602  82.9
12550 6173.33 26.0 2.223 -2.880 -2.842 134.2
12550 6180.20 26.0 2.727 -2.591 -2.771 125.3
12550 6187.99 26.0 3.943 -1.620         86.7
12550 6200.31 26.0 2.609 -2.433 -2.362 130.1
12550 6213.43 26.0 2.223 -2.481        140.4
12550 6219.28 26.0 2.198 -2.432        158.3
12550 6226.73 26.0 3.883 -2.120         65.4
12550 6229.23 26.0 2.845 -2.805 -3.069  92.6
12550 6232.64 26.0 3.654 -1.223 -1.309 125.8
12550 6240.65 26.0 2.223 -3.230        111.7
12550 6246.32 26.0 3.602 -0.779 -0.936 151.9
12550 6254.26 26.0 2.279 -2.439        168.1
12550 6265.13 26.0 2.176 -2.550        167.2
12550 6270.22 26.0 2.858 -2.470 -2.666 125.3
12550 6271.28 26.0 3.332 -2.703         75.2
12550 6297.79 26.0 2.223 -2.737        138.1
12550 6301.50 26.0 3.654 -0.718 -0.793 140.1
12550 6311.50 26.0 2.831 -3.141         97.5
12550 6315.81 26.0 4.076 -1.610         80.8
12550 6322.69 26.0 2.588 -2.430 -2.310 134.3
12550 6335.33 26.0 2.198 -2.177        164.8
12550 6336.82 26.0 3.686 -0.856 -0.922 157.8
12550 6353.84 26.0 0.915 -6.477         30.6
12550 6358.70 26.0 0.859 -4.468        156.2
12550 6084.11 26.1 3.199 -3.881 -3.864  50.0
12550 6113.32 26.1 3.221 -4.230         25.9
12550 6149.26 26.1 3.889 -2.841 -2.741  60.2
12550 6238.39 26.1 3.889 -2.600         62.9
12550 6247.56 26.1 3.892 -2.435 -2.489  72.0
12550 6369.46 26.1 2.891 -4.110 -4.258  53.0
12550 6108.10 28.0 1.676 -2.440        130.7
12550 6128.96 28.0 1.676 -3.320         88.0
12550 6176.80 28.0 4.088 -0.260 -0.194  98.1
12550 6204.60 28.0 4.088 -1.100 -1.074  62.6
12550 6223.98 28.0 4.105 -0.910 -0.981  54.6
12550 6230.09 28.0 4.105 -1.260         53.8
12550 6327.59 28.0 1.676 -3.150        103.6
12550 6127.47 40.0 0.154 -1.060 -1.180  29.3
12550 6134.58 40.0 0.000 -1.280 -1.426  30.2
12550 6140.53 40.0 0.519 -1.410         10.7
12550 6143.25 40.0 0.071 -1.100 -1.252  32.4
